Velocity-Porosity Supermodel: A Deep Neural Networks based concept

Rock physics models (RPMs) are used to estimate the elastic properties (e.g. velocity, moduli) from the rock properties (e.g. porosity, lithology, fluid saturation). However, the rock properties drastically vary for different geological conditions, and it is not easy to find a model that is applicable under all scenarios. There exist several empirical velocity-porosity transforms as well as first-principle-based models, however, each of these has its own limitations. It is not very straight-forward to choose the correct RPM, and templates exist, which are overlapped with the log data to decide on the correct model. In this work, we use deep machine learning and explore the concept of designing a supermodel that can be used for several different lithological conditions without any parameter tuning. In this paper, this test is restricted to only empirical velocity-porosity transforms, however, the future goal is to design a rock physics supermodel that can be used on a variety of rock properties. The goal of this paper to is to combine the advantages of several existing empirical velocity-porosity transforms under a single framework, and design a velocity-porosity supermodel (VPS) using artificial neural networks (ANN) based deep learning. Two test cases are used and based on the results presented in this paper, it is clear that deep neural networks can be a potential tool to develop a supermodel for lithological modeling and characterization.

==> KG_RHG_NET_COMB_9_15_9.TXT <==
sno	Vtarget	Vobserved	error	normerror
1	1459.8566	1456.4077	3.4488548	0.00220243550
2	1465.5623	1463.6094	1.9528553	0.00124709160
3	1488.9327	1492.1879	-3.2552063	-0.00207877180
4	1464.2895	1462.0144	2.275119	0.00145288890
5	1456.5119	1452.045	4.4669259	0.00285257480
6	1456.4792	1451.9951	4.4840523	0.00286351170
7	1456.6659	1452.1719	4.4939682	0.00286984400
8	1457.8197	1453.7867	4.0330118	0.00257547770
9	1459.4876	1455.9361	3.5514898	0.00226797810
10	1461.2119	1457.6903	3.5216064	0.00224889460
11	1465.0624	1462.9836	2.078797	0.00132751790
12	1488.5215	1491.6969	-3.1754114	-0.00202781480
13	1456.458	1451.9563	4.501652	0.00287475090
14	1457.4002	1453.2391	4.161091	0.00265726890
15	1457.1866	1452.7907	4.3958825	0.00280720660
16	1456.8815	1452.5533	4.3282168	0.00276399530
17	1456.459	1451.959	4.4999591	0.00287366980
18	1456.5218	1452.0095	4.5122601	0.00288152520
19	1459.8524	1456.0359	3.8165103	0.00243722000
20	1456.5173	1452.0528	4.4644581	0.00285099890
21	1456.9937	1452.7029	4.2907964	0.00274009870
22	1457.3375	1452.9728	4.3646711	0.00278727500
23	1456.4869	1452.0072	4.4797189	0.00286074440
24	1457.2583	1452.8772	4.3811022	0.00279776790
25	1459.8958	1456.4578	3.4379685	0.00219548350
26	1458.6338	1454.84	3.793797	0.00242271530
27	1456.5398	1452.029	4.5107698	0.00288057350
28	1456.5975	1452.0935	4.5039976	0.00287624880
29	1458.5262	1454.4183	4.1078824	0.00262329000
30	1458.9608	1454.9485	4.012277	0.00256223640
31	1457.3268	1453.1428	4.1839535	0.00267186890
32	1456.7485	1452.2683	4.4802498	0.00286108340
33	1457.2088	1452.9876	4.2211829	0.00269564350
34	1463.6855	1460.6829	3.0025586	0.00191743120
35	1464.0963	1461.1774	2.918862	0.00186398260
36	1460.3564	1456.6498	3.7065728	0.00236701400
37	1461.5986	1458.1598	3.4388423	0.00219604160
38	1460.6102	1457.3682	3.2420292	0.00207035690
39	1471.0832	1469.4785	1.6046666	0.00102473860
40	1456.4578	1451.9558	4.5020045	0.00287497600
41	1459.4946	1455.5996	3.8950118	0.00248735100
42	1456.4573	1451.9531	4.5041668	0.00287635680
43	1456.6982	1452.3058	4.3923984	0.00280498160
44	1472.7136	1471.3885	1.3251088	0.00084621330
45	1459.6498	1455.7888	3.8609599	0.00246560550
46	1472.0963	1470.6665	1.4298375	0.00091309290
47	1462.173	1458.856	3.3169887	0.00211822600
48	1459.6226	1456.1088	3.5137715	0.00224389130
49	1456.7023	1452.2141	4.488153	0.00286613040
50	1457.8389	1453.581	4.2578871	0.00271908280
51	1461.3299	1457.8336	3.4963074	0.00223273870
52	1461.352	1457.8604	3.4915562	0.00222970460
53	1462.3799	1459.1066	3.2733255	0.00209034270
54	1459.938	1456.1402	3.7977605	0.00242524640
55	1481.3	1481.3228	-0.022784795	-0.00001455035
56	1456.7037	1452.3133	4.3903744	0.00280368910
57	1481.4836	1481.5334	-0.049805437	-0.00003180571
58	1485.1032	1485.6772	-0.57401194	-0.00036656350
59	1456.5959	1452.0917	4.5042374	0.00287640190
60	1461.0403	1457.4818	3.5584544	0.00227242570
61	1466.7679	1463.6902	3.0777419	0.00196544320
62	1461.0314	1456.8254	4.2060242	0.00268596320
63	1460.3864	1455.8909	4.4955391	0.00287084720
64	1460.951	1456.5772	4.373794	0.00279310090
65	1474.447	1473.6785	0.76851425	0.00049077250
66	1467.3296	1464.3704	2.9592473	0.00188977260
67	1460.1295	1455.6371	4.4923866	0.00286883400
68	1462.8516	1459.163	3.688618	0.00235554810
69	1471.0061	1469.4116	1.5945136	0.00101825490
70	1462.0731	1458.7351	3.3380384	0.00213166830
71	1457.628	1453.5371	4.0909361	0.00261246810
72	1457.8865	1453.8736	4.0128865	0.00256262570
73	1466.3729	1463.6186	2.7542687	0.00175887350
74	1467.2651	1464.2923	2.972761	0.00189840250
75	1465.0581	1461.6108	3.4473294	0.00220146140
76	1470.1552	1467.7707	2.3845177	0.00152275080
77	1465.2184	1461.8063	3.4121281	0.00217898190
78	1464.3845	1460.7881	3.5963666	0.00229663640
79	1468.6701	1466.4986	2.1715395	0.00138674310
80	1463.7845	1459.5021	4.2823822	0.00273472540
81	1463.6348	1459.077	4.5578318	0.00291062720
82	1484.7415	1484.8552	-0.11369071	-0.00007260278
83	1493.1726	1494.5262	-1.3536308	-0.00086442740
84	1460.7841	1456.3733	4.4107848	0.00281672310
85	1468.2557	1465.4888	2.7668722	0.00176692210
86	1478.7942	1477.9665	0.8276908	0.00052856260
87	1466.2041	1463.0059	3.1981766	0.00204235270
88	1471.581	1469.4731	2.1078937	0.00134609900
89	1475.6637	1474.7245	0.93919427	0.00059976860
90	1459.7929	1455.9633	3.8295615	0.00244555450
91	1471.0371	1469.4244	1.6126952	0.00102986570
92	1460.9286	1457.3461	3.5825477	0.00228781170
93	1461.2734	1457.7651	3.5083403	0.00224042290
94	1478.9492	1478.62	0.32919361	0.00021022270
95	1457.9258	1453.6867	4.2390979	0.00270708400
96	1456.855	1452.3939	4.4610848	0.00284884470
97	1459.9322	1456.1331	3.799052	0.00242607110
98	1464.4778	1461.6359	2.8418649	0.00181481230
99	1468.8691	1466.8694	1.9996959	0.00127700400
100	1470.8294	1469.1804	1.6489774	0.00105303550
101	1472.1039	1470.6753	1.4286051	0.00091230590
102	1456.4776	1451.9925	4.4850569	0.00286415320
103	1461.497	1458.0364	3.4605639	0.00220991290
104	1463.8041	1460.8258	2.9782989	0.00190193900
105	1463.4082	1460.3487	3.059529	0.00195381240
106	1458.2671	1454.1024	4.1646759	0.00265955820
107	1460.1572	1455.9171	4.2401283	0.00270774210
108	1461.8555	1457.444	4.4114855	0.00281717060
109	1471.118	1467.623	3.4950134	0.00223191240
110	1472.0914	1468.8201	3.2713273	0.00208906660
111	1472.5262	1469.3533	3.1728825	0.00202619990
112	1467.337	1462.9337	4.4032802	0.00281193070
113	1482.9893	1481.9215	1.0678136	0.00068190480
114	1466.584	1462.0011	4.5828989	0.00292663510
115	1476.1519	1473.7632	2.3886518	0.00152539090
116	1463.8193	1459.3234	4.4959349	0.00287109990
117	1469.781	1467.0489	2.7320661	0.00174469490
118	1457.2069	1452.8152	4.3917197	0.00280454820
119	1457.9531	1453.7199	4.2332146	0.00270332700
120	1465.7733	1463.1884	2.5848803	0.00165070220
121	1463.1965	1460.0933	3.103206	0.00198170450
122	1462.5907	1459.3615	3.2292045	0.00206216700
123	1467.6534	1465.4286	2.2247542	0.00142072600
124	1459.1405	1455.1677	3.972847	0.00253705650
125	1461.5237	1458.0689	3.4548383	0.00220625660
126	1457.0033	1452.7157	4.2876386	0.00273808210
127	1457.2717	1452.8934	4.3783247	0.00279599420
128	1456.6181	1452.1958	4.4223023	0.00282407820
129	1472.6188	1471.2777	1.3411111	0.00085643230
130	1476.8585	1476.2067	0.65178771	0.00041623100
131	1467.2473	1464.9461	2.301216	0.00146955440
132	1456.924	1452.4759	4.4481072	0.00284055720
133	1457.2847	1452.909	4.3756903	0.00279431180
134	1458.8286	1454.7871	4.0414549	0.00258086940
135	1456.5011	1452.0288	4.4722843	0.00285599670
136	1464.0575	1461.723	2.3345139	0.00149081840
137	1456.9113	1452.4608	4.4504663	0.00284206370
138	1462.9337	1459.7761	3.1575956	0.00201643770
139	1462.3723	1459.0974	3.2749468	0.00209137800
140	1459.0293	1455.0321	3.997213	0.00255261660
141	1466.902	1464.5351	2.3669105	0.00151150690
142	1459.5382	1455.6528	3.8854029	0.00248121470
143	1464.619	1461.8055	2.8134654	0.00179667640
144	1465.6966	1463.0967	2.5999074	0.00166029850
145	1463.2716	1460.1839	3.0876819	0.00197179080
146	1457.6216	1453.3169	4.3046537	0.00274894790
147	1461.3299	1457.8336	3.4963074	0.00223273870
148	1460.0756	1456.3079	3.7677313	0.00240606980
149	1471.484	1469.4832	2.0007909	0.00127770320
150	1468.7887	1466.2674	2.521298	0.00161009860
151	1471.0569	1468.9756	2.0812756	0.00132910070
152	1468.138	1465.4863	2.6516679	0.00169335270
153	1467.3209	1464.5029	2.8180499	0.00179960410
154	1462.9367	1458.3628	4.573891	0.00292088260
155	1474.6571	1471.8056	2.8514685	0.00182094520
156	1494.9612	1495.7804	-0.81922614	-0.00052315710
157	1483.7513	1482.4744	1.2769428	0.00081545450
158	1475.589	1472.6421	2.946886	0.00188187870
159	1480.6703	1478.7972	1.8730525	0.00119612960
160	1478.6136	1476.3206	2.2930235	0.00146432270
161	1470.3661	1466.1814	4.184731	0.00267236540
162	1485.3261	1484.34	0.98612122	0.00062973610
163	1467.1815	1463.0892	4.0922841	0.00261332890
164	1480.5967	1479.9657	0.63103435	0.00040297800
165	1477.4409	1476.2798	1.1611084	0.00074148280
166	1463.3683	1459.7035	3.6648406	0.00234036390
167	1479.3721	1478.9276	0.4444742	0.00028384080
168	1463.8731	1460.6218	3.251327	0.00207629450
169	1472.3606	1470.7554	1.6052061	0.00102508320
170	1473.4295	1472.0112	1.4183496	0.00090575680
171	1459.2215	1454.9484	4.273089	0.00272879070
172	1460.7104	1456.2835	4.4269285	0.00282703250
173	1478.7748	1477.9439	0.83090622	0.00053061600
174	1473.6644	1471.1779	2.486543	0.00158790410
175	1470.4571	1467.2844	3.1726892	0.00202607640
176	1482.669	1481.8743	0.79467603	0.00050747940
177	1479.7732	1477.8521	1.9211488	0.00122684390
178	1499.0523	1500.3338	-1.2815047	-0.00081836770
179	1496.4683	1497.0756	-0.6072733	-0.00038780420
180	1509.2082	1511.3922	-2.1840276	-0.00139471800
181	1487.2198	1485.6098	1.6099826	0.00102813340
182	1497.5933	1497.2462	0.34709305	0.00022165330
183	1489.3123	1487.592	1.7203443	0.00109861030
184	1486.5987	1483.6621	2.9365769	0.00187529530
185	1480.0052	1475.732	4.2731581	0.00272883490
186	1503.7731	1505.0048	-1.2317095	-0.00078656860
187	1486.0681	1484.2217	1.8464019	0.00117911060
188	1482.6415	1480.495	2.1465191	0.00137076510
189	1472.6751	1469.0547	3.6204218	0.00231199810
190	1498.3886	1499.4815	-1.092902	-0.00069792620
191	1465.8092	1461.2191	4.5900628	0.00293120990
192	1477.5516	1475.5816	1.9700001	0.00125804030
193	1470.2703	1467.3551	2.915172	0.00186162620
194	1469.0923	1465.1172	3.975142	0.00253852210
195	1480.4793	1478.2978	2.1815304	0.00139312330
196	1476.5299	1473.4865	3.0433787	0.00194349890
197	1474.9174	1470.619	4.2983729	0.00274493700
198	1481.0381	1477.7581	3.2800115	0.00209461240
199	1477.168	1473.0881	4.0798911	0.00260541470
200	1482.4082	1479.6148	2.7934186	0.00178387460
201	1480.6115	1477.8738	2.7376513	0.00174826160
202	1491.6387	1490.3936	1.2451336	0.00079514120
203	1506.0784	1507.5905	-1.5121386	-0.00096565030
204	1493.8704	1493.8482	0.022184345	0.00001416690
205	1504.7291	1506.0232	-1.2941045	-0.00082641400
206	1485.1567	1483.527	1.6297151	0.00104073460
207	1472.6514	1468.6831	3.9682677	0.00253413210
208	1480.5428	1478.3745	2.1682857	0.00138466530
209	1473.0035	1469.294	3.7094861	0.00236887440
210	1490.7082	1490.2413	0.46692478	0.00029817770
211	1469.1536	1465.0209	4.1327396	0.00263916370
212	1467.3809	1463.3365	4.0444307	0.00258276980
213	1487.708	1487.6522	0.055817503	0.00003564500
214	1464.0881	1460.104	3.9840572	0.00254421530
215	1467.5584	1464.3545	3.2039027	0.00204600930
216	1472.7397	1469.7681	2.9716399	0.00189768650
217	1476.3627	1474.4168	1.9459257	0.00124266640
218	1477.842	1475.6643	2.17771	0.00139068360
219	1465.8774	1461.4713	4.4060501	0.00281369960
220	1472.4039	1469.3583	3.0456494	0.00194494890
221	1483.9038	1482.9994	0.90444041	0.00057757480
222	1470.0975	1465.8456	4.2518725	0.00271524190
223	1498.4706	1499.4887	-1.0180674	-0.00065013690
224	1490.2105	1489.655	0.55548907	0.00035473480
225	1473.1856	1469.8483	3.3372535	0.00213116700
226	1487.9158	1487.4956	0.42016214	0.00026831520
227	1468.064	1464.1823	3.8817468	0.00247888000
228	1489.0717	1488.8478	0.22392529	0.00014299850
229	1477.834	1474.6149	3.2190657	0.00205569240
230	1484.8818	1483.0625	1.8192951	0.00116180020
231	1487.5431	1485.9984	1.5446679	0.00098642350
232	1491.479	1490.8136	0.66537898	0.00042491040
233	1474.5095	1470.1024	4.4071146	0.00281437940
234	1489.6359	1487.9831	1.6527904	0.00105547040
235	1481.5387	1477.8623	3.6763649	0.00234772330
236	1492.3658	1490.4438	1.922004	0.00122739000
237	1492.5135	1490.4757	2.0377994	0.00130133680
238	1486.3854	1484.0327	2.3526782	0.00150241820
239	1480.348	1476.8989	3.449087	0.00220258380
240	1481.283	1478.5434	2.739558	0.00174947920
241	1481.2465	1478.4987	2.7478097	0.00175474880
242	1483.273	1480.9746	2.2983936	0.00146775210
243	1478.9431	1476.4354	2.5076503	0.00160138320
244	1501.1909	1502.0958	-0.90494673	-0.00057789820
245	1475.9696	1471.946	4.0236383	0.00256949170
246	1469.4554	1464.8611	4.5943231	0.00293393050
247	1479.4642	1476.6222	2.8419537	0.00181486900
248	1477.8252	1473.916	3.9091569	0.00249638400
249	1488.5909	1486.5758	2.0151394	0.00128686620
250	1490.8841	1488.7829	2.101228	0.00134184230
251	1483.593	1479.5238	4.0692411	0.00259861370
252	1494.143	1492.0163	2.1267309	0.00135812840
253	1482.8047	1479.0916	3.7130596	0.00237115650
254	1481.9375	1477.6023	4.3352085	0.00276846020
255	1496.5422	1495.0906	1.4516368	0.00092701390
256	1493.2853	1491.7046	1.5806941	0.00100942980
257	1487.4776	1484.9102	2.567407	0.00163954380
258	1486.9965	1484.4761	2.5204439	0.00160955320
259	1482.5827	1479.8293	2.7533519	0.00175828800
260	1481.4545	1478.9051	2.5493501	0.00162801260
261	1469.7739	1465.2781	4.4958161	0.00287102410
262	1472.9569	1469.2361	3.7208085	0.00237610490
263	1479.4215	1477.9341	1.4874064	0.00094985640
264	1466.7858	1463.2572	3.5285576	0.00225333370
265	1468.6769	1465.2608	3.4161026	0.00218152000
266	1463.6805	1459.4356	4.2449427	0.00271081650
267	1460.6483	1456.5326	4.1157475	0.00262831260
268	1466.5173	1463.3861	3.1311508	0.00199955000
269	1462.364	1458.3111	4.0529172	0.00258818920
270	1471.6933	1469.4797	2.2135908	0.00141359710
271	1462.0412	1457.5862	4.4550007	0.00284495940
272	1466.2914	1462.4898	3.8015791	0.00242768490
273	1477.8965	1475.9943	1.9021682	0.00121472290
274	1477.1741	1474.7191	2.4550468	0.00156779060
275	1472.9449	1469.2213	3.7236016	0.00237788860
276	1485.7915	1484.288	1.5034972	0.00096013190
277	1490.7751	1490.4277	0.347377	0.00022183460
278	1507.3615	1509.6725	-2.3109611	-0.00147577760
279	1483.9126	1482.0308	1.8817796	0.00120170270
280	1489.1817	1488.0857	1.0960134	0.00069991320
281	1509.9465	1512.2462	-2.2996632	-0.00146856280
282	1478.0705	1475.0663	3.0041949	0.00191847610
283	1478.3346	1475.3908	2.9437805	0.00187989550
284	1472.9633	1469.0724	3.89094	0.00248475070
285	1478.9957	1476.2016	2.7941214	0.00178432340
286	1485.882	1484.5225	1.3595183	0.00086818710
287	1486.3917	1484.1889	2.202826	0.00140672270
288	1482.3168	1479.6576	2.6591562	0.00169813470
289	1483.2996	1480.86	2.4395976	0.00155792480
290	1478.9751	1475.6977	3.2773629	0.00209292100
291	1477.8272	1474.2712	3.5559906	0.00227085240
292	1483.0701	1480.8719	2.1982306	0.00140378810
293	1476.91	1473.2999	3.6101395	0.00230543180
294	1487.2622	1486.2844	0.97777435	0.00062440580
295	1488.6525	1487.8149	0.83761257	0.00053489860
296	1471.9021	1468.5877	3.3144458	0.00211660210
297	1470.7647	1467.1874	3.5773311	0.00228448040
298	1475.2491	1472.8132	2.4358618	0.00155553910
299	1487.8003	1487.7593	0.040974486	0.00002616627
300	1477.4942	1474.8184	2.67584	0.00170878900
301	1496.831	1497.6792	-0.84817413	-0.00054164320
302	1475.6548	1472.5682	3.0865933	0.00197109570
303	1506.7839	1509.3946	-2.6107162	-0.00166720100
304	1470.5953	1466.4677	4.1276373	0.00263590540
305	1486.8159	1485.8721	0.94380945	0.00060271590
306	1477.5013	1474.0357	3.4656321	0.00221314950
307	1484.451	1482.4046	2.046378	0.00130681510
308	1506.3559	1507.9127	-1.5567703	-0.00099415210
309	1479.7233	1476.7831	2.9401711	0.00187759060
310	1490.5379	1489.9296	0.60826367	0.00038843660
311	1487.1954	1484.5625	2.6329164	0.00168137800
312	1492.2399	1490.2903	1.949641	0.00124503900
313	1496.0998	1495.2247	0.87506444	0.00055881540
314	1497.8363	1497.0493	0.78703406	0.00050259920
315	1489.4654	1486.8851	2.5802949	0.00164777400
316	1494.5012	1493.4379	1.0632897	0.00067901580
317	1483.5685	1480.3998	3.1687273	0.00202354640
318	1485.9838	1483.6913	2.2924834	0.00146397780
319	1496.5791	1496.7105	-0.13142566	-0.00008392831
320	1505.4367	1507.5333	-2.0965626	-0.00133886300
321	1478.7684	1476.5076	2.2608323	0.00144376540
322	1484.9341	1483.3894	1.5446915	0.00098643860
323	1479.9727	1477.5422	2.4305398	0.00155214050
324	1476.8667	1474.3465	2.5202158	0.00160940750
325	1479.6876	1477.3394	2.3482348	0.00149958060
326	1484.6281	1483.5141	1.1140379	0.00071142360
327	1480.5822	1478.6916	1.8905701	0.00120731630
328	1468.6238	1464.0077	4.6161175	0.00294784840
329	1480.7742	1478.3717	2.4025055	0.00153423780
330	1485.558	1484.0082	1.5497512	0.00098966970
331	1475.1585	1472.1148	3.0436536	0.00194367440
332	1475.1007	1472.0439	3.0567646	0.00195204710
333	1483.3129	1481.9533	1.3595605	0.00086821410
334	1479.1992	1477.5486	1.6506041	0.00105407430
335	1493.9272	1494.4037	-0.47647615	-0.00030427720
336	1488.5761	1488.1648	0.41130637	0.00026265990
337	1479.6634	1477.5871	2.0762822	0.00132591190
338	1479.801	1478.7243	1.0767432	0.00068760720
339	1473.2629	1470.6932	2.5696948	0.00164100480
340	1476.9538	1475.1221	1.831658	0.00116969510
341	1483.8771	1483.4876	0.38945977	0.00024870870
342	1472.1115	1469.5817	2.5297896	0.00161552130
343	1483.5194	1483.0714	0.44797875	0.00028607880
344	1501.4862	1504.0309	-2.5447476	-0.00162507350
345	1482.7173	1482.5193	0.19796918	0.00012642290
346	1460.7036	1456.2752	4.4283532	0.00282794230
347	1474.5595	1472.6442	1.9152862	0.00122310000
348	1478.598	1477.839	0.75898238	0.00048468550
349	1469.6777	1467.3315	2.3461769	0.00149826640
350	1482.871	1482.8744	-0.0033613608	-0.00000214656
351	1481.4236	1481.2062	0.21735859	0.00013880500
352	1470.0641	1467.2495	2.8145605	0.00179737580
353	1496.3536	1497.5556	-1.2019754	-0.00076758040
354	1488.2298	1487.4295	0.80032087	0.00051108420
355	1502.5341	1504.0157	-1.4816334	-0.00094616970
356	1477.543	1474.8778	2.6652341	0.00170201610
357	1491.0064	1490.9062	0.10016255	0.00006396371
358	1488.932	1488.0297	0.90232573	0.00057622440
359	1501.0205	1502.084	-1.0634991	-0.00067914960
360	1495.2181	1494.5442	0.67387371	0.00043033510
361	1517.9694	1521.1936	-3.2241692	-0.00205895150
362	1500.2942	1499.8593	0.43494828	0.00027775760
363	1517.7062	1520.2767	-2.5705151	-0.00164152860
364	1497.2708	1495.5422	1.7285881	0.00110387480
365	1519.0645	1521.2895	-2.2249698	-0.00142086370
366	1510.8967	1511.6084	-0.71168405	-0.00045448080
367	1521.7459	1523.8188	-2.0729067	-0.00132375630
368	1508.0557	1507.6204	0.43530581	0.00027798590
369	1491.0112	1487.7928	3.2183524	0.00205523690
370	1488.589	1485.463	3.1260089	0.00199626640
371	1481.5182	1478.014	3.5042405	0.00223780480
372	1497.4269	1497.2769	0.14996084	0.00009576486
373	1496.2783	1496.4614	-0.18306745	-0.00011690670
374	1499.3171	1500.1048	-0.78772123	-0.00050303810
375	1486.7712	1485.4592	1.3120447	0.00083787050
376	1491.231	1491.365	-0.13404762	-0.00008560269
377	1480.5388	1478.0854	2.4533575	0.00156671190
378	1486.9917	1485.8445	1.1471889	0.00073259380
379	1471.5577	1466.9421	4.6156125	0.00294752590
380	1485.3625	1482.9318	2.4306505	0.00155221120
381	1487.4917	1485.8034	1.6882671	0.00107812580
382	1507.3928	1508.349	-0.95619585	-0.00061062580
383	1512.1329	1513.1743	-1.0414349	-0.00066505940
384	1497.9435	1495.0738	2.8697271	0.00183260510
385	1518.5349	1519.8317	-1.2968278	-0.00082815300
386	1540.7972	1545.3586	-4.5613873	-0.00291289780
387	1541.6111	1545.8068	-4.1957238	-0.00267938540
388	1523.5878	1524.1329	-0.54512465	-0.00034811610
389	1517.8529	1517.3682	0.48473706	0.00030955260
390	1535.635	1538.9263	-3.2912835	-0.00210181060
391	1545.6526	1551.5017	-5.8490629	-0.00373520620
392	1539.0216	1544.208	-5.1863727	-0.00331201290
393	1527.5256	1530.2716	-2.7460296	-0.00175361200
394	1519.9589	1521.508	-1.549126	-0.00098927040
395	1564.3816	1570.8744	-6.4928026	-0.00414629780
396	1565.6941	1571.181	-5.4869386	-0.00350395400
397	1501.2071	1499.6055	1.6015575	0.00102275320
398	1515.4284	1517.0401	-1.6117142	-0.00102923920
399	1498.6384	1496.7632	1.8751903	0.00119749480
400	1510.6101	1510.4221	0.18799706	0.00012005480
401	1510.3252	1510.4617	-0.13654854	-0.00008719977
402	1511.8453	1513.1532	-1.3079306	-0.00083524330
403	1495.7006	1493.3008	2.39983	0.00153252920
404	1507.4451	1507.9835	-0.53844898	-0.00034385300
405	1507.7024	1508.2869	-0.58454357	-0.00037328900
406	1487.9909	1485.0582	2.9326599	0.00187279390
407	1513.6571	1515.6603	-2.0031751	-0.00127922580
408	1519.003	1522.1363	-3.1332739	-0.00200090590
409	1504.4475	1504.9983	-0.55080508	-0.00035174360
410	1487.7712	1483.2063	4.5649374	0.00291516490
411	1512.1634	1512.7634	-0.60000488	-0.00038316260
412	1490.3199	1487.2804	3.0395124	0.00194102980
413	1506.6192	1507.6467	-1.0275147	-0.00065616990
414	1501.9259	1501.5591	0.36683343	0.00023425950
415	1499.8348	1498.5177	1.3170996	0.00084109860
416	1501.481	1501.2707	0.21034012	0.00013432300
417	1500.3914	1499.3302	1.0611914	0.00067767590
418	1515.347	1517.2461	-1.8991117	-0.00121277100
419	1498.1504	1497.1678	0.9826169	0.00062749830
420	1485.2559	1482.4901	2.7657668	0.00176621620
421	1489.3692	1487.5212	1.848029	0.00118014960
422	1505.6999	1506.1471	-0.44720896	-0.00028558720
423	1506.9275	1508.2995	-1.371983	-0.00087614710
424	1493.2729	1492.0951	1.1778086	0.00075214750
425	1525.0297	1528.6922	-3.6625316	-0.00233888930
426	1496.2959	1495.2018	1.09415	0.00069872320
427	1488.9952	1487.2084	1.7868099	0.00114105520
428	1486.9053	1485.6192	1.2860828	0.00082129130
429	1517.0593	1520.7743	-3.714969	-0.00237237580
430	1513.4484	1516.6129	-3.1644606	-0.00202082170
431	1479.984	1477.9729	2.0110931	0.00128428220
432	1490.7577	1490.0749	0.68279458	0.00043603200
433	1502.9463	1504.3173	-1.3709639	-0.00087549630
434	1486.3405	1485.5373	0.80319876	0.00051292200
435	1486.0874	1485.3494	0.73798555	0.00047127690
436	1483.4133	1482.0727	1.3405974	0.00085610430
437	1498.0632	1499.1918	-1.1285798	-0.00072071000
438	1504.6703	1506.5677	-1.8974375	-0.00121170190
439	1486.3256	1485.0515	1.2740676	0.00081361840
440	1520.1002	1524.0522	-3.951975	-0.00252372760
441	1493.7647	1494.0253	-0.2606222	-0.00016643310
442	1488.1552	1487.776	0.37921474	0.00024216620
443	1495.3206	1496.1085	-0.78786512	-0.00050312990
444	1521.7117	1525.9808	-4.2691041	-0.00272624600
445	1511.0059	1513.7168	-2.7109427	-0.00173120550
446	1530.6749	1535.8329	-5.1579816	-0.00329388230
447	1533.3281	1538.8992	-5.5710678	-0.00355767880
448	1502.779	1503.4585	-0.67953217	-0.00043394860
449	1491.1318	1490.4024	0.7293524	0.00046576380
450	1495.0129	1494.5366	0.47633701	0.00030418840
451	1511.5577	1513.6792	-2.1215108	-0.00135479490
452	1500.6732	1500.883	-0.20976119	-0.00013395330
453	1502.4151	1503.2331	-0.81797312	-0.00052235690
454	1505.5745	1506.9131	-1.3385582	-0.00085480200
455	1497.4413	1498.1126	-0.67134719	-0.00042872170
456	1510.6668	1512.9095	-2.2427089	-0.00143219190
457	1497.9621	1497.9081	0.053957654	0.00003445731
458	1517.2027	1519.6914	-2.4886945	-0.00158927800
459	1514.7086	1516.0928	-1.3842236	-0.00088396390
460	1514.0617	1515.7455	-1.6838202	-0.00107528600
461	1487.945	1484.4765	3.4685396	0.00221500620
462	1519.4768	1522.1515	-2.6747137	-0.00170806970
463	1497.7075	1495.1271	2.5804128	0.00164784930
464	1518.1454	1518.7856	-0.64016425	-0.00040880830
465	1518.4096	1519.5712	-1.1615848	-0.00074178700
466	1532.702	1536.217	-3.5149751	-0.00224465990
467	1519.0361	1519.9636	-0.92748339	-0.00059229000
468	1515.7102	1516.2569	-0.54670936	-0.00034912810
469	1531.7866	1534.1981	-2.4115229	-0.00153999630
470	1525.582	1525.5687	0.013328599	0.00000851163
471	1564.4788	1571.1718	-6.6929638	-0.00427412060
472	1550.2297	1555.2394	-5.0096888	-0.00319918270
473	1520.3359	1520.2284	0.10752121	0.00006866295
474	1529.1453	1530.4963	-1.3509752	-0.00086273150
475	1522.2288	1522.3696	-0.14081703	-0.00008992563
476	1512.2392	1509.6036	2.6356108	0.00168309870
477	1550.1702	1554.638	-4.4677714	-0.00285311470
478	1565.9277	1573.1751	-7.2473643	-0.00462816020
479	1517.3489	1517.7118	-0.36290974	-0.00023321920
480	1502.7741	1500.9104	1.8636699	0.00119766330
481	1497.8705	1495.4975	2.3730136	0.00152498640
482	1507.4709	1507.9021	-0.43115358	-0.00027707520
483	1502.4788	1502.6807	-0.20188573	-0.00012973920
484	1501.7941	1502.4076	-0.61345918	-0.00039423160
485	1491.222	1491.2575	-0.035497689	-0.00002281213
486	1484.6189	1484.8004	-0.1814898	-0.00011663210
487	1481.4316	1480.9361	0.49547241	0.00031840890
488	1490.3883	1491.1823	-0.79404484	-0.00051028260
489	1496.0408	1497.5871	-1.5463215	-0.00099372340
490	1492.5431	1493.248	-0.70486656	-0.00045297330
491	1495.1288	1495.7971	-0.66833061	-0.00042949400
492	1496.6078	1497.5094	-0.90162112	-0.00057941510
493	1479.8238	1477.3611	2.46269	0.00158261570
494	1478.8074	1475.4898	3.317564	0.00213198940
495	1518.6441	1521.891	-3.2469053	-0.00208658150
496	1509.2646	1511.2854	-2.0208188	-0.00129865300
497	1523.6323	1527.5811	-3.9487911	-0.00253763930
498	1537.4914	1543.4476	-5.9561734	-0.00382765750
499	1533.5951	1539.0873	-5.4921911	-0.00352948530
500	1546.1874	1552.0823	-5.8948967	-0.00378827880
501	1537.0482	1542.9972	-5.948967	-0.00382302640
502	1536.1295	1542.0575	-5.927993	-0.00380954770
503	1511.5704	1514.2874	-2.7170451	-0.00174607370
504	1497.9593	1498.8966	-0.93733951	-0.00060236910
505	1492.7871	1492.8855	-0.098402481	-0.00006323708
506	1500.4185	1502.0727	-1.6542092	-0.00106305610
507	1498.5887	1499.2572	-0.66853891	-0.00042962780
508	1497.0031	1497.3094	-0.30626868	-0.00019681960
509	1516.6315	1519.5603	-2.928787	-0.00188214690
510	1510.9283	1512.8584	-1.9300544	-0.00124032440
511	1510.5998	1511.9993	-1.3995096	-0.00089937670
512	1507.3153	1507.2445	0.07083266	0.00004551969
513	1527.6424	1530.9992	-3.3567708	-0.00215718520
514	1504.2515	1503.023	1.2284512	0.00078944820
515	1538.5028	1543.6093	-5.1064658	-0.00328160390
516	1508.867	1509.87	-1.0029871	-0.00064455660
517	1530.1656	1534.6437	-4.4781435	-0.00287782080
518	1505.979	1506.9984	-1.0193739	-0.00065508740
519	1505.924	1507.4113	-1.4873155	-0.00095580400
520	1506.4628	1508.5544	-2.0916125	-0.00134414760
521	1495.2737	1495.6861	-0.41237977	-0.00026501050
522	1518.7079	1522.9503	-4.2423516	-0.00272629220
523	1490.2692	1490.044	0.22521767	0.00014473320
524	1486.2595	1484.5874	1.6720641	0.00107453030
525	1498.5974	1498.7639	-0.16648341	-0.00010698840
526	1494.7261	1494.3118	0.41433608	0.00026626770
527	1498.6854	1498.8672	-0.18181021	-0.00011683800
528	1499.5533	1499.0984	0.45487421	0.00029231900
529	1492.428	1490.5196	1.9083741	0.00122639180
530	1502.05	1502.8068	-0.756844	-0.00048637600
531	1507.8063	1509.0336	-1.2272865	-0.00078869970
532	1516.0698	1518.5572	-2.4873715	-0.00159847700
533	1530.6526	1535.67	-5.0174431	-0.00322439460
534	1498.1518	1498.3462	-0.19442615	-0.00012494540
535	1507.2804	1509.2474	-1.9669692	-0.00126404720
536	1524.1674	1528.8658	-4.6983784	-0.00301935190
537	1502.1507	1503.7425	-1.5918042	-0.00102295230
538	1496.3223	1496.9989	-0.67655588	-0.00043477980
539	1518.6998	1522.805	-4.1052077	-0.00263815840
540	1496.1987	1497.2939	-1.0951791	-0.00070380260
541	1483.5135	1483.0646	0.44887299	0.00028846240
542	1492.5099	1493.7681	-1.258183	-0.00080855500
543	1492.376	1493.6149	-1.2388886	-0.00079615570
544	1499.3005	1501.6008	-2.3002511	-0.00147822650
545	1480.2862	1479.7991	0.48707728	0.00031301390
546	1499.7963	1502.4273	-2.6309544	-0.00169074870
547	1518.1411	1523.0717	-4.9305717	-0.00316856790
548	1485.1761	1485.7606	-0.58446051	-0.00037559600
549	1485.8125	1486.4875	-0.67503656	-0.00043380350
550	1489.5958	1490.8034	-1.2075704	-0.00077602940
551	1509.1606	1512.9745	-3.8138817	-0.00245094150
552	1505.1943	1508.0713	-2.8769815	-0.00184885480
553	1514.3561	1518.0965	-3.7403826	-0.00240370830
554	1505.0971	1507.1416	-2.0445151	-0.00131388110
555	1530.9608	1536.4941	-5.5333149	-0.00355591300
556	1524.5447	1528.9463	-4.4015972	-0.00282862930
557	1556.0884	1561.5415	-5.4531231	-0.00350437870
558	1535.1157	1540.4214	-5.3057081	-0.00344059900
559	1537.9963	1543.4987	-5.5024496	-0.00356818020
560	1528.0843	1532.1485	-4.0642182	-0.00263552850
561	1531.7637	1536.8708	-5.1071119	-0.00331181500
562	1521.8585	1525.7716	-3.9131381	-0.00253755740
563	1542.0885	1548.3938	-6.3053045	-0.00408880850
564	1528.8146	1534.0292	-5.2146413	-0.00341090500
565	1522.8042	1527.1644	-4.3601775	-0.00286325550
566	1503.0801	1504.8971	-1.8170387	-0.00119531410
567	1504.2527	1505.6529	-1.4002374	-0.00092112710
568	1503.0733	1502.9244	0.14885209	0.00009792032
569	1502.0919	1499.7378	2.3541269	0.00154863030
570	1502.8828	1499.4399	3.4429483	0.00226489660
571	1507.4054	1505.6626	1.7428271	0.00114649500
572	1502.3441	1500.0517	2.2923818	0.00150801210
573	1508.8048	1506.9011	1.9036978	0.00125232160
574	1500.8292	1497.6076	3.2215699	0.00211926580
575	1514.6625	1514.3581	0.30444782	0.00020027680
576	1509.8973	1509.567	0.33026562	0.00021726070
577	1507.4861	1507.92	-0.43390989	-0.00028544170
578	1511.4909	1513.7776	-2.2866726	-0.00150425640
579	1489.014	1488.0073	1.0067174	0.00066225530
580	1485.0769	1482.7326	2.3442878	0.00154215770
581	1498.7101	1498.4525	0.25764639	0.00016948920
582	1485.5153	1482.3137	3.2016063	0.00210613300
583	1493.0883	1490.8752	2.2131239	0.00145587340
584	1501.4926	1500.657	0.83559743	0.00054968640
585	1489.3383	1484.8226	4.5157274	0.00297060960
586	1485.7063	1481.133	4.5733307	0.00300850320
587	1492.6885	1490.2244	2.4640952	0.00162097140
588	1506.2357	1506.6682	-0.43252744	-0.00028453230
589	1500.7193	1499.9911	0.72818997	0.00047902980
590	1482.3979	1478.1937	4.2041589	0.00276564860
591	1501.8978	1502.106	-0.20821058	-0.00013696850
592	1486.6634	1484.0664	2.5970424	0.00170842890
593	1484.2757	1481.903	2.37266	0.00156082200
594	1473.1792	1469.1663	4.0128635	0.00263980750
595	1477.7408	1474.97	2.7708136	0.00182274190
596	1482.6082	1480.5935	2.0147034	0.00132534510
597	1481.5387	1478.212	3.3267111	0.00218843150
598	1475.5381	1471.5847	3.9533848	0.00260068020
599	1480.6625	1476.1062	4.5563345	0.00299732250
600	1484.7117	1480.9458	3.7659144	0.00247735540
601	1483.9142	1479.7358	4.1784362	0.00274872720
602	1487.5304	1483.3639	4.1665394	0.00274090110
603	1497.8534	1495.6394	2.2140416	0.00145647710
604	1498.0619	1495.5684	2.4934592	0.00164028810
605	1496.8604	1494.733	2.1273628	0.00139945660
606	1483.7943	1479.7805	4.0137905	0.00264041730
607	1512.5764	1514.402	-1.8255969	-0.00120094400
608	1474.4427	1469.8146	4.6281219	0.00304454680
609	1473.0735	1469.7103	3.363201	0.00221243590
610	1474.1634	1471.6412	2.5222303	0.00165921480
611	1478.7989	1477.8695	0.92940361	0.00061139550
612	1476.4969	1475.5938	0.90312706	0.00059410980
613	1461.3023	1457.8001	3.5021873	0.00230386610
614	1456.5994	1452.0956	4.5037804	0.00296275050
615	1502.0955	1505.0479	-2.9524423	-0.00194222390
616	1461.4745	1458.0092	3.4653042	0.00227960310
617	1458.2554	1454.0882	4.1672411	0.00274136270
618	1465.3329	1462.6615	2.6714189	0.00175735650
619	1459.3306	1455.3996	3.9310273	0.00258597270
620	1462.6998	1459.4934	3.2063729	0.00210926870
621	1467.1192	1464.7937	2.3255379	0.00152982340
622	1456.8072	1452.3373	4.4698847	0.00294045270
623	1459.4621	1455.5599	3.9021691	0.00256698870
624	1456.4778	1451.9928	4.4849714	0.00295037720
625	1465.731	1463.1379	2.5930753	0.00170581920
626	1456.9231	1452.4749	4.448218	0.00292619950
627	1456.8542	1452.393	4.4612133	0.00293474830
628	1483.6317	1483.9946	-0.36291494	-0.00023873860
629	1462.0405	1458.6956	3.3449255	0.00220041360
630	1460.1712	1456.4243	3.7468501	0.00246481420
631	1457.0243	1452.5958	4.4284931	0.00291322380
632	1457.7696	1453.4968	4.2728414	0.00281083040
633	1457.9303	1453.6922	4.238089	0.00278796900
634	1458.4285	1454.5753	3.8532104	0.00253478190
635	1470.6233	1468.9381	1.685188	0.00110857790
636	1457.7789	1453.508	4.2708621	0.00280952840
637	1456.8739	1452.543	4.3308623	0.00284899870
638	1457.2689	1452.89	4.3789065	0.00288060390
639	1461.0176	1457.4542	3.56337	0.00234411430
640	1465.0208	1462.2876	2.7332266	0.00179801580
641	1466.8287	1464.4479	2.3808476	0.00156620810
642	1462.31	1459.022	3.2880424	0.00216299380
643	1456.942	1452.4973	4.444657	0.00292385700
644	1489.4104	1492.7577	-3.3473484	-0.00220200750
645	1456.4583	1451.951	4.5073371	0.00296509020
646	1456.5652	1452.1216	4.4435729	0.00292314380
647	1480.4531	1480.3502	0.1029352	0.00006771452
648	1478.7365	1478.3749	0.36163049	0.00023789370
649	1461.0644	1457.5112	3.5532405	0.00233745080
650	1469.5174	1467.6353	1.8821233	0.00123812910
651	1465.4457	1462.7966	2.6491186	0.00174268650
652	1464.7887	1462.0092	2.7795012	0.00182845690
653	1471.0783	1469.4728	1.6054682	0.00105613530
654	1462.4764	1459.2233	3.2531398	0.00214003360
655	1458.6204	1454.5332	4.0871825	0.00268869720
656	1457.9341	1453.6968	4.2372917	0.00278744450
657	1457.5731	1453.2581	4.3149616	0.00283853860
658	1458.3233	1454.4394	3.883862	0.00255494560
659	1457.6202	1453.3153	4.3048821	0.00283190790
660	1457.8965	1453.6511	4.2453942	0.00279277460
661	1458.5794	1454.4832	4.0962168	0.00269464030
662	1461.2564	1458.1888	3.0675864	0.00201796990
663	1456.4603	1451.9512	4.5090678	0.00296622870
664	1456.6205	1452.1197	4.5008486	0.00296082180
665	1458.9697	1454.9594	4.0103417	0.00263814860
666	1462.2919	1459	3.2919356	0.00216555490
667	1457.3144	1452.9448	4.3695705	0.00287446230
668	1475.5117	1474.6465	0.86518342	0.00056914910
669	1456.8476	1452.3851	4.4624669	0.00293557300
670	1460.8497	1457.2501	3.599629	0.00236796680
671	1457.6253	1453.5336	4.0917456	0.00269169900
672	1456.4639	1451.9693	4.4946055	0.00295671490
673	1457.1461	1452.9048	4.2412654	0.00279005860
674	1456.4778	1451.9647	4.5130954	0.00296887820
675	1466.0717	1463.545	2.5267287	0.00166217400
676	1482.9283	1483.1894	-0.26112268	-0.00017177600
677	1456.552	1452.0424	4.5095561	0.00296654990
678	1484.8539	1485.3923	-0.5383801	-0.00035416600
679	1469.5747	1467.7029	1.8718283	0.00123135670
680	1475.8256	1475.0105	0.8150942	0.00053619860
681	1461.7271	1458.3156	3.4114883	0.00224420100
682	1484.7538	1485.2779	-0.52408042	-0.00034475920
683	1460.4794	1456.7996	3.6797855	0.00242069670
684	1480.3774	1480.2632	0.11416079	0.00007509912
685	1490.5925	1491.9393	-1.3467866	-0.00088596520
686	1471.9183	1470.458	1.4602754	0.00096062220
687	1456.4583	1451.9509	4.5073581	0.00296510400
688	1465.4684	1462.8237	2.6447	0.00173977980
689	1458.9402	1454.9233	4.016884	0.00264245230
690	1463.8553	1460.8874	2.9679281	0.00195241100
691	1474.969	1474.0165	0.9525434	0.00062661770
692	1461.9609	1458.5991	3.3617706	0.00221149490
693	1457.7223	1453.4393	4.2830265	0.00281753050
694	1470.4686	1468.7561	1.7125206	0.00112655830
695	1478.788	1478.4343	0.3537029	0.00023267860
696	1471.8859	1470.42	1.4659164	0.00096433310
697	1488.2174	1489.2318	-1.0144311	-0.00066732970
698	1466.7618	1464.3681	2.3936565	0.00157463430
699	1465.4759	1462.8327	2.6431532	0.00173876230
700	1462.7531	1459.5579	3.1951822	0.00210190700
701	1456.538	1452.0271	4.5109096	0.00296744030
702	1460.1304	1456.3747	3.7557394	0.00247066190
703	1467.2328	1464.9288	2.3039686	0.00151563430
704	1485.7985	1486.4715	-0.67296976	-0.00044270400
705	1468.8713	1466.872	1.9992597	0.00131518570
706	1476.9193	1476.277	0.64226656	0.00042250630
707	1470.9935	1469.3732	1.6202996	0.00106589200
708	1469.2873	1467.3636	1.9236691	0.00126545950
709	1481.2133	1481.2233	-0.0099890464	-0.00000657116
710	1479.4396	1479.1846	0.25495767	0.00016772040
711	1466.4007	1463.9377	2.4629787	0.00162023690
712	1477.2393	1476.647	0.59225012	0.00038960370
713	1464.7108	1461.9158	2.7950178	0.00183866430
714	1474.4698	1473.4361	1.0336801	0.00067999230
715	1466.5303	1464.0923	2.4379976	0.00160380350
716	1465.1075	1462.3915	2.7159711	0.00178666450
717	1468.5217	1466.4583	2.0633793	0.00135736590
718	1473.7835	1472.6371	1.1463956	0.00075414070
719	1475.7553	1474.929	0.82629151	0.00054356460
720	1479.8857	1479.698	0.1877264	0.00012349330
721	1478.4585	1478.0544	0.40406413	0.00026580810
722	1459.6309	1455.7658	3.8651277	0.00254262150
723	1462.501	1459.253	3.2479588	0.00213662540
724	1474.969	1474.0165	0.9525434	0.00062661770
725	1460.1869	1456.4434	3.7434792	0.00246259670
726	1469.5197	1467.638	1.8817222	0.00123786530
727	1459.2186	1455.263	3.9555988	0.00260213670
728	1468.2445	1466.1299	2.1146333	0.00139108270
729	1457.8134	1453.55	4.2633622	0.00280459460
730	1457.1319	1452.7249	4.4069564	0.00289905610
731	1470.0914	1468.3121	1.7793337	0.00117051040
732	1465.2935	1462.6144	2.6791099	0.00176241590
733	1459.1425	1455.1701	3.9723555	0.00261315990
734	1458.4166	1454.2847	4.1318912	0.00271810820
735	1461.5223	1458.0672	3.455147	0.00227292130
736	1467.6893	1465.4713	2.2179615	0.00145905570
737	1456.5241	1452.0119	4.5121686	0.00296826850
738	1456.5664	1452.1234	4.4430377	0.00292279170
739	1468.8112	1466.8009	2.0102585	0.00132242110
740	1469.2375	1467.3048	1.9327338	0.00127142260
741	1473.0075	1471.7318	1.2756653	0.00083917900
742	1471.8285	1470.3528	1.4757261	0.00097078630
743	1468.7957	1466.7825	2.0131646	0.00132433290
744	1457.925	1453.6858	4.2392152	0.00278870990
745	1458.699	1454.629	4.0699508	0.00267736160
746	1464.0824	1461.1607	2.9216585	0.00192197320
747	1458.6971	1454.6268	4.0703255	0.00267760810
748	1457.1561	1452.7541	4.4020453	0.00289582540
749	1456.5782	1452.14	4.4382194	0.00291962210
750	1475.4253	1474.5463	0.87902179	0.00057825250
751	1461.1007	1457.5553	3.5454273	0.00233231100
752	1469.4009	1467.4978	1.9030791	0.00125191460
753	1463.3603	1460.2909	3.0693739	0.00201914570
754	1457.7216	1453.4384	4.2831763	0.00281762910
755	1456.9862	1452.5501	4.4360597	0.00291820130
756	1461.6841	1458.2635	3.4206496	0.00225022770
757	1472.855	1471.5538	1.3012287	0.00085599550
758	1474.5892	1473.575	1.0142441	0.00066720660
759	1470.8607	1469.2172	1.6435037	0.00108115650
760	1473.6406	1472.4705	1.1701316	0.00076975510
761	1474.0259	1472.9194	1.1064813	0.00072788360
762	1489.337	1490.5084	-1.1713705	-0.00077057010
763	1483.5845	1483.9406	-0.35609956	-0.00023425520
764	1472.8731	1471.5749	1.2982439	0.00085403200
765	1465.0687	1462.345	2.7236817	0.00179173680
766	1473.3042	1472.0781	1.2260717	0.00080655450
767	1475.173	1474.2533	0.91969751	0.00060501050
768	1477.7007	1477.18	0.52067567	0.00034251940
769	1489.1763	1490.3252	-1.1488607	-0.00075576230
770	1460.7572	1457.1376	3.6196147	0.00238111410
771	1468.0092	1465.8509	2.158325	0.00141982460
772	1488.6006	1489.6688	-1.0681573	-0.00070267270
773	1469.4922	1467.6056	1.8866203	0.00124108740
774	1472.5881	1471.2418	1.3462803	0.00088563210
775	1460.6375	1456.992	3.6454625	0.00239811780
776	1462.0657	1458.7261	3.3396226	0.00219692520
777	1462.0954	1458.762	3.3333508	0.00219279930
778	1481.9994	1482.1251	-0.12565432	-0.00008266000
779	1475.3975	1474.514	0.88350974	0.00058120480
780	1493.8133	1495.6089	-1.7955986	-0.00118121000
781	1464.2674	1461.3832	2.8842367	0.00189735580
782	1467.0595	1464.7227	2.3368328	0.00153725360
783	1472.4174	1471.0421	1.3752502	0.00090468960
784	1465.5005	1462.8622	2.6383257	0.00173558660
785	1458.4649	1454.3435	4.1213841	0.00271119630
786	1458.3313	1454.1807	4.1506152	0.00273042560
787	1476.7372	1476.0664	0.67082415	0.00044129250
788	1460.5196	1456.8485	3.6710756	0.00241496700
789	1486.1902	1486.9188	-0.72861878	-0.00047931190
790	1464.929	1462.1775	2.7514632	0.00181001250
791	1463.1811	1460.6208	2.5602844	0.00168424820
792	1464.428	1461.5762	2.8518328	0.00187603930
793	1492.3201	1493.9077	-1.5875848	-0.00104437100
794	1483.2419	1483.5485	-0.30660891	-0.00020169850
795	1488.5858	1489.6519	-1.0661006	-0.00070131970
796	1473.3696	1472.1545	1.2151354	0.00079936020
797	1479.1875	1478.8945	0.29298588	0.00019273680
798	1485.9499	1486.6444	-0.69449879	-0.00045686660
799	1488.2688	1489.2905	-1.021685	-0.00067210150
800	1493.8816	1495.6867	-1.8051278	-0.00118747870
801	1469.2692	1467.3422	1.9269871	0.00126764220
802	1491.8195	1493.3373	-1.5178013	-0.00099846490
803	1464.8833	1462.1227	2.7605671	0.00181600140
804	1482.9949	1483.2656	-0.27074346	-0.00017810490
805	1485.8548	1486.5358	-0.68096109	-0.00044796100
806	1475.1813	1474.2629	0.91836921	0.00060413670
807	1493.7892	1495.5814	-1.7922484	-0.00117900620
808	1486.7707	1487.5814	-0.81068035	-0.00053329500
809	1486.5599	1487.3408	-0.78087983	-0.00051369110
810	1459.0675	1455.0786	3.9889073	0.00262404820
811	1483.2989	1483.6137	-0.31478048	-0.00020707400
812	1462.8336	1459.6552	3.1784442	0.00209089610
813	1482.4452	1482.636	-0.19075938	-0.00012548850
814	1485.197	1485.7844	-0.5873946	-0.00038640950
815	1489.2659	1490.4274	-1.1614577	-0.00076404910
816	1477.4972	1476.9451	0.55211777	0.00036320310
817	1472.6623	1471.3286	1.3337405	0.00087738300
818	1469.5907	1467.7218	1.8688764	0.00122941480
819	1489.2211	1490.3762	-1.1551403	-0.00075989330
820	1472.1039	1470.6753	1.4286051	0.00093978840
821	1483.0182	1483.2923	-0.27414377	-0.00018034170
822	1494.4063	1496.2845	-1.87822	-0.00123556140
823	1480.7315	1480.6701	0.061435284	0.00004041436
824	1474.9773	1474.026	0.95126591	0.00062577730
825	1486.9966	1487.8393	-0.84266983	-0.00055433880
826	1486.3215	1487.0686	-0.74712591	-0.00049148660
827	1468.3075	1466.2045	2.1029535	0.00138339930
828	1470.3194	1468.5806	1.7388412	0.00114387300
829	1480.0074	1479.8378	0.16955556	0.00011153980
830	1458.5957	1454.5031	4.0925613	0.00269223560
831	1470.5923	1468.9016	1.6906709	0.00111218480
832	1467.2681	1464.9707	2.2973502	0.00151128050
833	1467.2951	1465.0028	2.2922508	0.00150792590
834	1467.4285	1465.1614	2.2670642	0.00149135720
835	1467.1398	1464.8182	2.3216127	0.00152724120
836	1480.4436	1480.3393	0.10430838	0.00006861784
837	1475.3086	1474.4108	0.89777714	0.00059059040
838	1478.4464	1478.0405	0.40585109	0.00026698360
839	1477.0179	1476.3911	0.62679697	0.00041232980
840	1487.9499	1488.9268	-0.97691335	-0.00064264910
841	1475.0323	1474.0899	0.94236336	0.00061992090
842	1467.3992	1465.1267	2.2725343	0.00149495570
843	1487.173	1488.0405	-0.86754983	-0.00057070580
844	1470.9597	1469.3334	1.6262746	0.00106982260
845	1470.6974	1469.0253	1.6721362	0.00109999200
846	1479.0163	1478.6973	0.31901309	0.00020985840
847	1467.8572	1465.6706	2.1866072	0.00143842970
848	1482.4156	1482.602	-0.18641115	-0.00012262800
849	1472.7521	1471.4335	1.3186004	0.00086742330
850	1482.1432	1482.2899	-0.14665766	-0.00009647674
851	1465.982	1463.4379	2.5440967	0.00167359930
852	1493.8294	1495.6272	-1.7978042	-0.00118266100
853	1497.0112	1499.2527	-2.2415154	-0.00147455030
854	1481.6841	1481.7634	-0.079287503	-0.00005215820
855	1500.1507	1502.8312	-2.6805355	-0.00176335370
856	1478.6698	1478.2981	0.37173623	0.00024454160
857	1467.1069	1464.779	2.3279421	0.00153140490
858	1484.5817	1485.0811	-0.49943023	-0.00032854340
859	1474.3968	1473.3511	1.045656	0.00068787050
860	1483.0749	1483.3572	-0.28233714	-0.00018573160
861	1468.9584	1466.975	1.9833706	0.00130473330
862	1463.8297	1460.8566	2.9731394	0.00195583920
863	1498.0104	1500.3915	-2.3811072	-0.00156637890
864	1502.6593	1505.6905	-3.0312088	-0.00199403930
865	1465.6469	1463.0373	2.6096344	0.00171671240
866	1463.0927	1459.968	3.1246788	0.00205552730
867	1461.6256	1458.1925	3.4330972	0.00225841610
868	1464.5527	1461.7259	2.8267761	0.00185955610
869	1480.0167	1479.8486	0.16808135	0.00011057000
870	1476.4385	1475.7206	0.7178705	0.00047224130
871	1467.6302	1465.4011	2.229144	0.00146641200
872	1468.9495	1466.9645	1.9850494	0.00130583770
873	1483.865	1484.2615	-0.39653698	-0.00026085640
874	1483.8853	1484.2848	-0.39950292	-0.00026280750
875	1478.4073	1477.9954	0.41185789	0.00027093510
876	1481.4255	1481.4668	-0.041309431	-0.00002717485
877	1477.7302	1477.2142	0.51603427	0.00033946610
878	1477.3593	1476.7857	0.57361768	0.00037734660
879	1482.3629	1482.5417	-0.17880721	-0.00011762590
880	1471.9709	1470.5196	1.4513436	0.00095474660
881	1465.6545	1463.0464	2.6081018	0.00171570420
882	1486.5991	1487.3856	-0.78647053	-0.00051736890
883	1483.8921	1484.2926	-0.40046021	-0.00026343730
884	1473.3984	1472.1881	1.2103025	0.00079618100
885	1478.7183	1478.3539	0.36438875	0.00023970820
886	1469.877	1468.0594	1.8176221	0.00119569790
887	1497.2049	1499.4735	-2.2685521	-0.00149233600
888	1465.1075	1462.3915	2.7159711	0.00178666450
889	1467.2328	1464.9288	2.3039686	0.00151563430
890	1495.2953	1497.2974	-2.0021472	-0.00131708520
891	1482.5111	1482.7115	-0.20037021	-0.00013181080
892	1499.2223	1501.7729	-2.5506021	-0.00167787880
893	1503.2271	1506.3375	-3.110366	-0.00204611180
894	1479.1294	1478.8275	0.30188489	0.00019859090
895	1469.5472	1467.6704	1.8767915	0.00123462170
896	1472.5166	1471.1583	1.3583482	0.00089357080
897	1491.7299	1493.2353	-1.5053785	-0.00099029270
898	1466.7638	1464.3706	2.3932448	0.00157436340
899	1469.4374	1467.5409	1.896519	0.00124759910
900	1487.6874	1488.6273	-0.93991911	-0.00061831300
901	1478.4585	1478.0544	0.40406413	0.00026580810
902	1480.8109	1480.7613	0.049618043	0.00003264055
903	1466.5344	1464.0971	2.437326	0.00160336160
904	1477.5296	1476.9825	0.54713735	0.00035992680
905	1481.8724	1481.9794	-0.10696931	-0.00007036830
906	1482.7789	1483.0183	-0.23938217	-0.00015747430
907	1471.0517	1469.4415	1.6102108	0.00105925520
908	1498.9067	1501.4131	-2.506447	-0.00164883200
909	1475.716	1474.8834	0.83256729	0.00054769300
910	1467.527	1465.2785	2.248511	0.00147915230
911	1489.6109	1490.8205	-1.2096102	-0.00079572560
912	1515.6087	1520.3037	-4.694975	-0.00308852520
913	1479.2029	1478.9122	0.29074046	0.00019125960
914	1520.1349	1525.206	-5.0711273	-0.00333597190
915	1500.5156	1503.2471	-2.7315222	-0.00180209320
916	1481.1556	1481.1571	-0.0014555609	-0.00000096029
917	1479.0896	1478.7817	0.30787741	0.00020311890
918	1492.995	1494.6766	-1.6816001	-0.00110941810
919	1468.5173	1466.4531	2.06418	0.00136182120
920	1473.5904	1472.412	1.178405	0.00077744040
921	1475.7328	1474.903	0.82984032	0.00054747850
922	1494.8535	1496.794	-1.9404851	-0.00128021470
923	1485.6229	1486.271	-0.64807401	-0.00042756000
924	1482.0974	1482.2374	-0.13996951	-0.00009234342
925	1474.3347	1473.2789	1.0558118	0.00069656080
926	1458.9559	1454.9425	4.0133882	0.00264779090
927	1483.1717	1483.4681	-0.29640039	-0.00019554710
928	1467.146	1464.8255	2.3204507	0.00153089310
929	1486.9105	1487.7409	-0.83040708	-0.00054785240
930	1464.9254	1462.1731	2.7522527	0.00181576990
931	1486.169	1486.8946	-0.72555832	-0.00047867950
932	1471.1927	1469.6071	1.5856419	0.00104611060
933	1471.8909	1470.4258	1.4650664	0.00096656220
934	1486.1867	1486.9148	-0.72807474	-0.00048033970
935	1476.253	1475.5058	0.74719504	0.00049295410
936	1458.2338	1454.0618	4.1720086	0.00275243900
937	1472.765	1471.4485	1.3164863	0.00086853810
938	1476.9976	1476.3676	0.63000375	0.00041563840
939	1489.5921	1490.7991	-1.2069861	-0.00079629640
940	1487.651	1488.5858	-0.93482811	-0.00061674310
941	1482.3399	1482.5153	-0.17544374	-0.00011574720
942	1467.2039	1464.8944	2.3095404	0.00152369510
943	1482.3104	1482.4815	-0.17106529	-0.00011285850
944	1474.7854	1473.8031	0.98230438	0.00064806500
945	1471.8634	1470.3937	1.4697301	0.00096963910
946	1494.7923	1496.7243	-1.9320155	-0.00127462700
947	1482.1858	1482.3386	-0.15283907	-0.00010083400
948	1495.2051	1497.1946	-1.9895275	-0.00131256990
949	1464.008	1461.0712	2.9367505	0.00193749040
950	1463.9409	1460.9904	2.9504503	0.00194652870
951	1494.829	1496.7661	-1.9371098	-0.00127798790
952	1472.9738	1471.6925	1.2812674	0.00084530280
953	1486.2611	1486.9998	-0.73865264	-0.00048731830
954	1493.0545	1494.7444	-1.6899279	-0.00111491220
955	1477.3798	1476.8094	0.57040976	0.00037632190
956	1501.4374	1504.2979	-2.860524	-0.00188720080
957	1477.4033	1476.8365	0.56680107	0.00037394110
958	1464.4316	1461.5804	2.8511696	0.00188102930
959	1478.039	1477.5706	0.46838395	0.00030901140
960	1488.6782	1489.7573	-1.0791231	-0.00071194020
961	1463.0943	1459.97	3.1243287	0.00206124320
962	1469.6275	1467.7652	1.8623163	0.00122864370
963	1471.9434	1470.4873	1.456087	0.00096063820
964	1475.9101	1475.1085	0.80160785	0.00052885240
965	1474.413	1473.37	1.0429869	0.00068809970
966	1492.2377	1493.8138	-1.576103	-0.00103981750
967	1468.6296	1466.586	2.0435776	0.00134822890
968	1481.374	1481.4077	-0.033678265	-0.00002221888
969	1497.6108	1499.936	-2.3252392	-0.00153405220
970	1472.9118	1471.6201	1.2917245	0.00085220170
971	1471.3761	1469.8223	1.5538164	0.00102511410
972	1482.3827	1482.5643	-0.18161392	-0.00011981790
973	1486.6812	1487.4793	-0.79812305	-0.00052655330
974	1468.9249	1466.9354	1.9895225	0.00131256660
975	1473.6564	1472.489	1.1674493	0.00077021250
976	1460.9075	1457.3204	3.5871253	0.00236656840
977	1475.2117	1474.2983	0.91344781	0.00060263760
978	1467.6492	1465.4236	2.2255725	0.00146829820
979	1468.7047	1466.675	2.0297493	0.00133910590
980	1466.8714	1464.4987	2.3726951	0.00156536080
981	1498.8937	1501.3984	-2.5046948	-0.00165244620
982	1462.5829	1459.3521	3.2307847	0.00213147640
983	1473.4063	1472.1973	1.2090251	0.00079764170
984	1466.7052	1464.3007	2.4044945	0.00158634010
985	1484.246	1484.6973	-0.45129746	-0.00029773880
986	1505.6505	1509.0967	-3.4462097	-0.00227360080
987	1515.6818	1520.3843	-4.702535	-0.00310244820
988	1515.7497	1520.4593	-4.7095516	-0.00310707740
989	1515.6661	1520.367	-4.700949	-0.00310157300
990	1514.42	1518.9876	-4.5675507	-0.00301603960



==> KG_RHG_NET_COMB_9_15_9_old.TXT <==
1,1459.8566,1456.4077,3.4488548,0.0022024355
2,1465.5623,1463.6094,1.9528553,0.0012470916
3,1488.9327,1492.1879,-3.2552063,-0.0020787718
4,1464.2895,1462.0144,2.275119,0.0014528889
5,1456.5119,1452.045,4.4669259,0.0028525748
6,1456.4792,1451.9951,4.4840523,0.0028635117
7,1456.6659,1452.1719,4.4939682,0.002869844
8,1457.8197,1453.7867,4.0330118,0.0025754777
9,1459.4876,1455.9361,3.5514898,0.0022679781
10,1461.2119,1457.6903,3.5216064,0.0022488946
11,1465.0624,1462.9836,2.078797,0.0013275179
12,1488.5215,1491.6969,-3.1754114,-0.0020278148
13,1456.458,1451.9563,4.501652,0.0028747509
14,1457.4002,1453.2391,4.161091,0.0026572689
15,1457.1866,1452.7907,4.3958825,0.0028072066
16,1456.8815,1452.5533,4.3282168,0.0027639953
17,1456.459,1451.959,4.4999591,0.0028736698
18,1456.5218,1452.0095,4.5122601,0.0028815252
19,1459.8524,1456.0359,3.8165103,0.00243722
20,1456.5173,1452.0528,4.4644581,0.0028509989
21,1456.9937,1452.7029,4.2907964,0.0027400987
22,1457.3375,1452.9728,4.3646711,0.002787275
23,1456.4869,1452.0072,4.4797189,0.0028607444
24,1457.2583,1452.8772,4.3811022,0.0027977679
25,1459.8958,1456.4578,3.4379685,0.0021954835
26,1458.6338,1454.84,3.793797,0.0024227153
27,1456.5398,1452.029,4.5107698,0.0028805735
28,1456.5975,1452.0935,4.5039976,0.0028762488
29,1458.5262,1454.4183,4.1078824,0.00262329
30,1458.9608,1454.9485,4.012277,0.0025622364
31,1457.3268,1453.1428,4.1839535,0.0026718689
32,1456.7485,1452.2683,4.4802498,0.0028610834
33,1457.2088,1452.9876,4.2211829,0.0026956435
34,1463.6855,1460.6829,3.0025586,0.0019174312
35,1464.0963,1461.1774,2.918862,0.0018639826
36,1460.3564,1456.6498,3.7065728,0.002367014
37,1461.5986,1458.1598,3.4388423,0.0021960416
38,1460.6102,1457.3682,3.2420292,0.0020703569
39,1471.0832,1469.4785,1.6046666,0.0010247386
40,1456.4578,1451.9558,4.5020045,0.002874976
41,1459.4946,1455.5996,3.8950118,0.002487351
42,1456.4573,1451.9531,4.5041668,0.0028763568
43,1456.6982,1452.3058,4.3923984,0.0028049816
44,1472.7136,1471.3885,1.3251088,0.0008462133
45,1459.6498,1455.7888,3.8609599,0.0024656055
46,1472.0963,1470.6665,1.4298375,0.0009130929
47,1462.173,1458.856,3.3169887,0.002118226
48,1459.6226,1456.1088,3.5137715,0.0022438913
49,1456.7023,1452.2141,4.488153,0.0028661304
50,1457.8389,1453.581,4.2578871,0.0027190828
51,1461.3299,1457.8336,3.4963074,0.0022327387
52,1461.352,1457.8604,3.4915562,0.0022297046
53,1462.3799,1459.1066,3.2733255,0.0020903427
54,1459.938,1456.1402,3.7977605,0.0024252464
55,1481.3,1481.3228,-0.022784795,-1.45503492913498E-05
56,1456.7037,1452.3133,4.3903744,0.0028036891
57,1481.4836,1481.5334,-0.049805437,-3.1805706610848E-05
58,1485.1032,1485.6772,-0.57401194,-0.0003665635
59,1456.5959,1452.0917,4.5042374,0.0028764019
60,1461.0403,1457.4818,3.5584544,0.0022724257
61,1466.7679,1463.6902,3.0777419,0.0019654432
62,1461.0314,1456.8254,4.2060242,0.0026859632
63,1460.3864,1455.8909,4.4955391,0.0028708472
64,1460.951,1456.5772,4.373794,0.0027931009
65,1474.447,1473.6785,0.76851425,0.0004907725
66,1467.3296,1464.3704,2.9592473,0.0018897726
67,1460.1295,1455.6371,4.4923866,0.002868834
68,1462.8516,1459.163,3.688618,0.0023555481
69,1471.0061,1469.4116,1.5945136,0.0010182549
70,1462.0731,1458.7351,3.3380384,0.0021316683
71,1457.628,1453.5371,4.0909361,0.0026124681
72,1457.8865,1453.8736,4.0128865,0.0025626257
73,1466.3729,1463.6186,2.7542687,0.0017588735
74,1467.2651,1464.2923,2.972761,0.0018984025
75,1465.0581,1461.6108,3.4473294,0.0022014614
76,1470.1552,1467.7707,2.3845177,0.0015227508
77,1465.2184,1461.8063,3.4121281,0.0021789819
78,1464.3845,1460.7881,3.5963666,0.0022966364
79,1468.6701,1466.4986,2.1715395,0.0013867431
80,1463.7845,1459.5021,4.2823822,0.0027347254
81,1463.6348,1459.077,4.5578318,0.0029106272
82,1484.7415,1484.8552,-0.11369071,-7.26027836406496E-05
83,1493.1726,1494.5262,-1.3536308,-0.0008644274
84,1460.7841,1456.3733,4.4107848,0.0028167231
85,1468.2557,1465.4888,2.7668722,0.0017669221
86,1478.7942,1477.9665,0.8276908,0.0005285626
87,1466.2041,1463.0059,3.1981766,0.0020423527
88,1471.581,1469.4731,2.1078937,0.001346099
89,1475.6637,1474.7245,0.93919427,0.0005997686
90,1459.7929,1455.9633,3.8295615,0.0024455545
91,1471.0371,1469.4244,1.6126952,0.0010298657
92,1460.9286,1457.3461,3.5825477,0.0022878117
93,1461.2734,1457.7651,3.5083403,0.0022404229
94,1478.9492,1478.62,0.32919361,0.0002102227
95,1457.9258,1453.6867,4.2390979,0.002707084
96,1456.855,1452.3939,4.4610848,0.0028488447
97,1459.9322,1456.1331,3.799052,0.0024260711
98,1464.4778,1461.6359,2.8418649,0.0018148123
99,1468.8691,1466.8694,1.9996959,0.001277004
100,1470.8294,1469.1804,1.6489774,0.0010530355
101,1472.1039,1470.6753,1.4286051,0.0009123059
102,1456.4776,1451.9925,4.4850569,0.0028641532
103,1461.497,1458.0364,3.4605639,0.0022099129
104,1463.8041,1460.8258,2.9782989,0.001901939
105,1463.4082,1460.3487,3.059529,0.0019538124
106,1458.2671,1454.1024,4.1646759,0.0026595582
107,1460.1572,1455.9171,4.2401283,0.0027077421
108,1461.8555,1457.444,4.4114855,0.0028171706
109,1471.118,1467.623,3.4950134,0.0022319124
110,1472.0914,1468.8201,3.2713273,0.0020890666
111,1472.5262,1469.3533,3.1728825,0.0020261999
112,1467.337,1462.9337,4.4032802,0.0028119307
113,1482.9893,1481.9215,1.0678136,0.0006819048
114,1466.584,1462.0011,4.5828989,0.0029266351
115,1476.1519,1473.7632,2.3886518,0.0015253909
116,1463.8193,1459.3234,4.4959349,0.0028710999
117,1469.781,1467.0489,2.7320661,0.0017446949
118,1457.2069,1452.8152,4.3917197,0.0028045482
119,1457.9531,1453.7199,4.2332146,0.002703327
120,1465.7733,1463.1884,2.5848803,0.0016507022
121,1463.1965,1460.0933,3.103206,0.0019817045
122,1462.5907,1459.3615,3.2292045,0.002062167
123,1467.6534,1465.4286,2.2247542,0.001420726
124,1459.1405,1455.1677,3.972847,0.0025370565
125,1461.5237,1458.0689,3.4548383,0.0022062566
126,1457.0033,1452.7157,4.2876386,0.0027380821
127,1457.2717,1452.8934,4.3783247,0.0027959942
128,1456.6181,1452.1958,4.4223023,0.0028240782
129,1472.6188,1471.2777,1.3411111,0.0008564323
130,1476.8585,1476.2067,0.65178771,0.000416231
131,1467.2473,1464.9461,2.301216,0.0014695544
132,1456.924,1452.4759,4.4481072,0.0028405572
133,1457.2847,1452.909,4.3756903,0.0027943118
134,1458.8286,1454.7871,4.0414549,0.0025808694
135,1456.5011,1452.0288,4.4722843,0.0028559967
136,1464.0575,1461.723,2.3345139,0.0014908184
137,1456.9113,1452.4608,4.4504663,0.0028420637
138,1462.9337,1459.7761,3.1575956,0.0020164377
139,1462.3723,1459.0974,3.2749468,0.002091378
140,1459.0293,1455.0321,3.997213,0.0025526166
141,1466.902,1464.5351,2.3669105,0.0015115069
142,1459.5382,1455.6528,3.8854029,0.0024812147
143,1464.619,1461.8055,2.8134654,0.0017966764
144,1465.6966,1463.0967,2.5999074,0.0016602985
145,1463.2716,1460.1839,3.0876819,0.0019717908
146,1457.6216,1453.3169,4.3046537,0.0027489479
147,1461.3299,1457.8336,3.4963074,0.0022327387
148,1460.0756,1456.3079,3.7677313,0.0024060698
149,1471.484,1469.4832,2.0007909,0.0012777032
150,1468.7887,1466.2674,2.521298,0.0016100986
151,1471.0569,1468.9756,2.0812756,0.0013291007
152,1468.138,1465.4863,2.6516679,0.0016933527
153,1467.3209,1464.5029,2.8180499,0.0017996041
154,1462.9367,1458.3628,4.573891,0.0029208826
155,1474.6571,1471.8056,2.8514685,0.0018209452
156,1494.9612,1495.7804,-0.81922614,-0.0005231571
157,1483.7513,1482.4744,1.2769428,0.0008154545
158,1475.589,1472.6421,2.946886,0.0018818787
159,1480.6703,1478.7972,1.8730525,0.0011961296
160,1478.6136,1476.3206,2.2930235,0.0014643227
161,1470.3661,1466.1814,4.184731,0.0026723654
162,1485.3261,1484.34,0.98612122,0.0006297361
163,1467.1815,1463.0892,4.0922841,0.0026133289
164,1480.5967,1479.9657,0.63103435,0.000402978
165,1477.4409,1476.2798,1.1611084,0.0007414828
166,1463.3683,1459.7035,3.6648406,0.0023403639
167,1479.3721,1478.9276,0.4444742,0.0002838408
168,1463.8731,1460.6218,3.251327,0.0020762945
169,1472.3606,1470.7554,1.6052061,0.0010250832
170,1473.4295,1472.0112,1.4183496,0.0009057568
171,1459.2215,1454.9484,4.273089,0.0027287907
172,1460.7104,1456.2835,4.4269285,0.0028270325
173,1478.7748,1477.9439,0.83090622,0.000530616
174,1473.6644,1471.1779,2.486543,0.0015879041
175,1470.4571,1467.2844,3.1726892,0.0020260764
176,1482.669,1481.8743,0.79467603,0.0005074794
177,1479.7732,1477.8521,1.9211488,0.0012268439
178,1499.0523,1500.3338,-1.2815047,-0.0008183677
179,1496.4683,1497.0756,-0.6072733,-0.0003878042
180,1509.2082,1511.3922,-2.1840276,-0.001394718
181,1487.2198,1485.6098,1.6099826,0.0010281334
182,1497.5933,1497.2462,0.34709305,0.0002216533
183,1489.3123,1487.592,1.7203443,0.0010986103
184,1486.5987,1483.6621,2.9365769,0.0018752953
185,1480.0052,1475.732,4.2731581,0.0027288349
186,1503.7731,1505.0048,-1.2317095,-0.0007865686
187,1486.0681,1484.2217,1.8464019,0.0011791106
188,1482.6415,1480.495,2.1465191,0.0013707651
189,1472.6751,1469.0547,3.6204218,0.0023119981
190,1498.3886,1499.4815,-1.092902,-0.0006979262
191,1465.8092,1461.2191,4.5900628,0.0029312099
192,1477.5516,1475.5816,1.9700001,0.0012580403
193,1470.2703,1467.3551,2.915172,0.0018616262
194,1469.0923,1465.1172,3.975142,0.0025385221
195,1480.4793,1478.2978,2.1815304,0.0013931233
196,1476.5299,1473.4865,3.0433787,0.0019434989
197,1474.9174,1470.619,4.2983729,0.002744937
198,1481.0381,1477.7581,3.2800115,0.0020946124
199,1477.168,1473.0881,4.0798911,0.0026054147
200,1482.4082,1479.6148,2.7934186,0.0017838746
201,1480.6115,1477.8738,2.7376513,0.0017482616
202,1491.6387,1490.3936,1.2451336,0.0007951412
203,1506.0784,1507.5905,-1.5121386,-0.0009656503
204,1493.8704,1493.8482,0.022184345,1.41669024693797E-05
205,1504.7291,1506.0232,-1.2941045,-0.000826414
206,1485.1567,1483.527,1.6297151,0.0010407346
207,1472.6514,1468.6831,3.9682677,0.0025341321
208,1480.5428,1478.3745,2.1682857,0.0013846653
209,1473.0035,1469.294,3.7094861,0.0023688744
210,1490.7082,1490.2413,0.46692478,0.0002981777
211,1469.1536,1465.0209,4.1327396,0.0026391637
212,1467.3809,1463.3365,4.0444307,0.0025827698
213,1487.708,1487.6522,0.055817503,0.000035645
214,1464.0881,1460.104,3.9840572,0.0025442153
215,1467.5584,1464.3545,3.2039027,0.0020460093
216,1472.7397,1469.7681,2.9716399,0.0018976865
217,1476.3627,1474.4168,1.9459257,0.0012426664
218,1477.842,1475.6643,2.17771,0.0013906836
219,1465.8774,1461.4713,4.4060501,0.0028136996
220,1472.4039,1469.3583,3.0456494,0.0019449489
221,1483.9038,1482.9994,0.90444041,0.0005775748
222,1470.0975,1465.8456,4.2518725,0.0027152419
223,1498.4706,1499.4887,-1.0180674,-0.0006501369
224,1490.2105,1489.655,0.55548907,0.0003547348
225,1473.1856,1469.8483,3.3372535,0.002131167
226,1487.9158,1487.4956,0.42016214,0.0002683152
227,1468.064,1464.1823,3.8817468,0.00247888
228,1489.0717,1488.8478,0.22392529,0.0001429985
229,1477.834,1474.6149,3.2190657,0.0020556924
230,1484.8818,1483.0625,1.8192951,0.0011618002
231,1487.5431,1485.9984,1.5446679,0.0009864235
232,1491.479,1490.8136,0.66537898,0.0004249104
233,1474.5095,1470.1024,4.4071146,0.0028143794
234,1489.6359,1487.9831,1.6527904,0.0010554704
235,1481.5387,1477.8623,3.6763649,0.0023477233
236,1492.3658,1490.4438,1.922004,0.00122739
237,1492.5135,1490.4757,2.0377994,0.0013013368
238,1486.3854,1484.0327,2.3526782,0.0015024182
239,1480.348,1476.8989,3.449087,0.0022025838
240,1481.283,1478.5434,2.739558,0.0017494792
241,1481.2465,1478.4987,2.7478097,0.0017547488
242,1483.273,1480.9746,2.2983936,0.0014677521
243,1478.9431,1476.4354,2.5076503,0.0016013832
244,1501.1909,1502.0958,-0.90494673,-0.0005778982
245,1475.9696,1471.946,4.0236383,0.0025694917
246,1469.4554,1464.8611,4.5943231,0.0029339305
247,1479.4642,1476.6222,2.8419537,0.001814869
248,1477.8252,1473.916,3.9091569,0.002496384
249,1488.5909,1486.5758,2.0151394,0.0012868662
250,1490.8841,1488.7829,2.101228,0.0013418423
251,1483.593,1479.5238,4.0692411,0.0025986137
252,1494.143,1492.0163,2.1267309,0.0013581284
253,1482.8047,1479.0916,3.7130596,0.0023711565
254,1481.9375,1477.6023,4.3352085,0.0027684602
255,1496.5422,1495.0906,1.4516368,0.0009270139
256,1493.2853,1491.7046,1.5806941,0.0010094298
257,1487.4776,1484.9102,2.567407,0.0016395438
258,1486.9965,1484.4761,2.5204439,0.0016095532
259,1482.5827,1479.8293,2.7533519,0.001758288
260,1481.4545,1478.9051,2.5493501,0.0016280126
261,1469.7739,1465.2781,4.4958161,0.0028710241
262,1472.9569,1469.2361,3.7208085,0.0023761049
263,1479.4215,1477.9341,1.4874064,0.0009498564
264,1466.7858,1463.2572,3.5285576,0.0022533337
265,1468.6769,1465.2608,3.4161026,0.00218152
266,1463.6805,1459.4356,4.2449427,0.0027108165
267,1460.6483,1456.5326,4.1157475,0.0026283126
268,1466.5173,1463.3861,3.1311508,0.00199955
269,1462.364,1458.3111,4.0529172,0.0025881892
270,1471.6933,1469.4797,2.2135908,0.0014135971
271,1462.0412,1457.5862,4.4550007,0.0028449594
272,1466.2914,1462.4898,3.8015791,0.0024276849
273,1477.8965,1475.9943,1.9021682,0.0012147229
274,1477.1741,1474.7191,2.4550468,0.0015677906
275,1472.9449,1469.2213,3.7236016,0.0023778886
276,1485.7915,1484.288,1.5034972,0.0009601319
277,1490.7751,1490.4277,0.347377,0.0002218346
278,1507.3615,1509.6725,-2.3109611,-0.0014757776
279,1483.9126,1482.0308,1.8817796,0.0012017027
280,1489.1817,1488.0857,1.0960134,0.0006999132
281,1509.9465,1512.2462,-2.2996632,-0.0014685628
282,1478.0705,1475.0663,3.0041949,0.0019184761
283,1478.3346,1475.3908,2.9437805,0.0018798955
284,1472.9633,1469.0724,3.89094,0.0024847507
285,1478.9957,1476.2016,2.7941214,0.0017843234
286,1485.882,1484.5225,1.3595183,0.0008681871
287,1486.3917,1484.1889,2.202826,0.0014067227
288,1482.3168,1479.6576,2.6591562,0.0016981347
289,1483.2996,1480.86,2.4395976,0.0015579248
290,1478.9751,1475.6977,3.2773629,0.002092921
291,1477.8272,1474.2712,3.5559906,0.0022708524
292,1483.0701,1480.8719,2.1982306,0.0014037881
293,1476.91,1473.2999,3.6101395,0.0023054318
294,1487.2622,1486.2844,0.97777435,0.0006244058
295,1488.6525,1487.8149,0.83761257,0.0005348986
296,1471.9021,1468.5877,3.3144458,0.0021166021
297,1470.7647,1467.1874,3.5773311,0.0022844804
298,1475.2491,1472.8132,2.4358618,0.0015555391
299,1487.8003,1487.7593,0.040974486,2.61662693622445E-05
300,1477.4942,1474.8184,2.67584,0.001708789
301,1496.831,1497.6792,-0.84817413,-0.0005416432
302,1475.6548,1472.5682,3.0865933,0.0019710957
303,1506.7839,1509.3946,-2.6107162,-0.001667201
304,1470.5953,1466.4677,4.1276373,0.0026359054
305,1486.8159,1485.8721,0.94380945,0.0006027159
306,1477.5013,1474.0357,3.4656321,0.0022131495
307,1484.451,1482.4046,2.046378,0.0013068151
308,1506.3559,1507.9127,-1.5567703,-0.0009941521
309,1479.7233,1476.7831,2.9401711,0.0018775906
310,1490.5379,1489.9296,0.60826367,0.0003884366
311,1487.1954,1484.5625,2.6329164,0.001681378
312,1492.2399,1490.2903,1.949641,0.001245039
313,1496.0998,1495.2247,0.87506444,0.0005588154
314,1497.8363,1497.0493,0.78703406,0.0005025992
315,1489.4654,1486.8851,2.5802949,0.001647774
316,1494.5012,1493.4379,1.0632897,0.0006790158
317,1483.5685,1480.3998,3.1687273,0.0020235464
318,1485.9838,1483.6913,2.2924834,0.0014639778
319,1496.5791,1496.7105,-0.13142566,-8.39283065239857E-05
320,1505.4367,1507.5333,-2.0965626,-0.001338863
321,1478.7684,1476.5076,2.2608323,0.0014437654
322,1484.9341,1483.3894,1.5446915,0.0009864386
323,1479.9727,1477.5422,2.4305398,0.0015521405
324,1476.8667,1474.3465,2.5202158,0.0016094075
325,1479.6876,1477.3394,2.3482348,0.0014995806
326,1484.6281,1483.5141,1.1140379,0.0007114236
327,1480.5822,1478.6916,1.8905701,0.0012073163
328,1468.6238,1464.0077,4.6161175,0.0029478484
329,1480.7742,1478.3717,2.4025055,0.0015342378
330,1485.558,1484.0082,1.5497512,0.0009896697
331,1475.1585,1472.1148,3.0436536,0.0019436744
332,1475.1007,1472.0439,3.0567646,0.0019520471
333,1483.3129,1481.9533,1.3595605,0.0008682141
334,1479.1992,1477.5486,1.6506041,0.0010540743
335,1493.9272,1494.4037,-0.47647615,-0.0003042772
336,1488.5761,1488.1648,0.41130637,0.0002626599
337,1479.6634,1477.5871,2.0762822,0.0013259119
338,1479.801,1478.7243,1.0767432,0.0006876072
339,1473.2629,1470.6932,2.5696948,0.0016410048
340,1476.9538,1475.1221,1.831658,0.0011696951
341,1483.8771,1483.4876,0.38945977,0.0002487087
342,1472.1115,1469.5817,2.5297896,0.0016155213
343,1483.5194,1483.0714,0.44797875,0.0002860788
344,1501.4862,1504.0309,-2.5447476,-0.0016250735
345,1482.7173,1482.5193,0.19796918,0.0001264229
346,1460.7036,1456.2752,4.4283532,0.0028279423
347,1474.5595,1472.6442,1.9152862,0.0012231
348,1478.598,1477.839,0.75898238,0.0004846855
349,1469.6777,1467.3315,2.3461769,0.0014982664
350,1482.871,1482.8744,-0.0033613608,-2.14656193897075E-06
351,1481.4236,1481.2062,0.21735859,0.000138805
352,1470.0641,1467.2495,2.8145605,0.0017973758
353,1496.3536,1497.5556,-1.2019754,-0.0007675804
354,1488.2298,1487.4295,0.80032087,0.0005110842
355,1502.5341,1504.0157,-1.4816334,-0.0009461697
356,1477.543,1474.8778,2.6652341,0.0017020161
357,1491.0064,1490.9062,0.10016255,6.39637130117821E-05
358,1488.932,1488.0297,0.90232573,0.0005762244
359,1501.0205,1502.084,-1.0634991,-0.0006791496
360,1495.2181,1494.5442,0.67387371,0.0004303351
361,1517.9694,1521.1936,-3.2241692,-0.0020589515
362,1500.2942,1499.8593,0.43494828,0.0002777576
363,1517.7062,1520.2767,-2.5705151,-0.0016415286
364,1497.2708,1495.5422,1.7285881,0.0011038748
365,1519.0645,1521.2895,-2.2249698,-0.0014208637
366,1510.8967,1511.6084,-0.71168405,-0.0004544808
367,1521.7459,1523.8188,-2.0729067,-0.0013237563
368,1508.0557,1507.6204,0.43530581,0.0002779859
369,1491.0112,1487.7928,3.2183524,0.0020552369
370,1488.589,1485.463,3.1260089,0.0019962664
371,1481.5182,1478.014,3.5042405,0.0022378048
372,1497.4269,1497.2769,0.14996084,9.57648555549531E-05
373,1496.2783,1496.4614,-0.18306745,-0.0001169067
374,1499.3171,1500.1048,-0.78772123,-0.0005030381
375,1486.7712,1485.4592,1.3120447,0.0008378705
376,1491.231,1491.365,-0.13404762,-8.56026877869266E-05
377,1480.5388,1478.0854,2.4533575,0.0015667119
378,1486.9917,1485.8445,1.1471889,0.0007325938
379,1471.5577,1466.9421,4.6156125,0.0029475259
380,1485.3625,1482.9318,2.4306505,0.0015522112
381,1487.4917,1485.8034,1.6882671,0.0010781258
382,1507.3928,1508.349,-0.95619585,-0.0006106258
383,1512.1329,1513.1743,-1.0414349,-0.0006650594
384,1497.9435,1495.0738,2.8697271,0.0018326051
385,1518.5349,1519.8317,-1.2968278,-0.000828153
386,1540.7972,1545.3586,-4.5613873,-0.0029128978
387,1541.6111,1545.8068,-4.1957238,-0.0026793854
388,1523.5878,1524.1329,-0.54512465,-0.0003481161
389,1517.8529,1517.3682,0.48473706,0.0003095526
390,1535.635,1538.9263,-3.2912835,-0.0021018106
391,1545.6526,1551.5017,-5.8490629,-0.0037352062
392,1539.0216,1544.208,-5.1863727,-0.0033120129
393,1527.5256,1530.2716,-2.7460296,-0.001753612
394,1519.9589,1521.508,-1.549126,-0.0009892704
395,1564.3816,1570.8744,-6.4928026,-0.0041462978
396,1565.6941,1571.181,-5.4869386,-0.003503954
397,1501.2071,1499.6055,1.6015575,0.0010227532
398,1515.4284,1517.0401,-1.6117142,-0.0010292392
399,1498.6384,1496.7632,1.8751903,0.0011974948
400,1510.6101,1510.4221,0.18799706,0.0001200548
401,1510.3252,1510.4617,-0.13654854,-8.71997730163404E-05
402,1511.8453,1513.1532,-1.3079306,-0.0008352433
403,1495.7006,1493.3008,2.39983,0.0015325292
404,1507.4451,1507.9835,-0.53844898,-0.000343853
405,1507.7024,1508.2869,-0.58454357,-0.000373289
406,1487.9909,1485.0582,2.9326599,0.0018727939
407,1513.6571,1515.6603,-2.0031751,-0.0012792258
408,1519.003,1522.1363,-3.1332739,-0.0020009059
409,1504.4475,1504.9983,-0.55080508,-0.0003517436
410,1487.7712,1483.2063,4.5649374,0.0029151649
411,1512.1634,1512.7634,-0.60000488,-0.0003831626
412,1490.3199,1487.2804,3.0395124,0.0019410298
413,1506.6192,1507.6467,-1.0275147,-0.0006561699
414,1501.9259,1501.5591,0.36683343,0.0002342595
415,1499.8348,1498.5177,1.3170996,0.0008410986
416,1501.481,1501.2707,0.21034012,0.000134323
417,1500.3914,1499.3302,1.0611914,0.0006776759
418,1515.347,1517.2461,-1.8991117,-0.001212771
419,1498.1504,1497.1678,0.9826169,0.0006274983
420,1485.2559,1482.4901,2.7657668,0.0017662162
421,1489.3692,1487.5212,1.848029,0.0011801496
422,1505.6999,1506.1471,-0.44720896,-0.0002855872
423,1506.9275,1508.2995,-1.371983,-0.0008761471
424,1493.2729,1492.0951,1.1778086,0.0007521475
425,1525.0297,1528.6922,-3.6625316,-0.0023388893
426,1496.2959,1495.2018,1.09415,0.0006987232
427,1488.9952,1487.2084,1.7868099,0.0011410552
428,1486.9053,1485.6192,1.2860828,0.0008212913
429,1517.0593,1520.7743,-3.714969,-0.0023723758
430,1513.4484,1516.6129,-3.1644606,-0.0020208217
431,1479.984,1477.9729,2.0110931,0.0012842822
432,1490.7577,1490.0749,0.68279458,0.000436032
433,1502.9463,1504.3173,-1.3709639,-0.0008754963
434,1486.3405,1485.5373,0.80319876,0.000512922
435,1486.0874,1485.3494,0.73798555,0.0004712769
436,1483.4133,1482.0727,1.3405974,0.0008561043
437,1498.0632,1499.1918,-1.1285798,-0.00072071
438,1504.6703,1506.5677,-1.8974375,-0.0012117019
439,1486.3256,1485.0515,1.2740676,0.0008136184
440,1520.1002,1524.0522,-3.951975,-0.0025237276
441,1493.7647,1494.0253,-0.2606222,-0.0001664331
442,1488.1552,1487.776,0.37921474,0.0002421662
443,1495.3206,1496.1085,-0.78786512,-0.0005031299
444,1521.7117,1525.9808,-4.2691041,-0.002726246
445,1511.0059,1513.7168,-2.7109427,-0.0017312055
446,1530.6749,1535.8329,-5.1579816,-0.0032938823
447,1533.3281,1538.8992,-5.5710678,-0.0035576788
448,1502.779,1503.4585,-0.67953217,-0.0004339486
449,1491.1318,1490.4024,0.7293524,0.0004657638
450,1495.0129,1494.5366,0.47633701,0.0003041884
451,1511.5577,1513.6792,-2.1215108,-0.0013547949
452,1500.6732,1500.883,-0.20976119,-0.0001339533
453,1502.4151,1503.2331,-0.81797312,-0.0005223569
454,1505.5745,1506.9131,-1.3385582,-0.000854802
455,1497.4413,1498.1126,-0.67134719,-0.0004287217
456,1510.6668,1512.9095,-2.2427089,-0.0014321919
457,1497.9621,1497.9081,0.053957654,3.44573085973254E-05
458,1517.2027,1519.6914,-2.4886945,-0.001589278
459,1514.7086,1516.0928,-1.3842236,-0.0008839639
460,1514.0617,1515.7455,-1.6838202,-0.001075286
461,1487.945,1484.4765,3.4685396,0.0022150062
462,1519.4768,1522.1515,-2.6747137,-0.0017080697
463,1497.7075,1495.1271,2.5804128,0.0016478493
464,1518.1454,1518.7856,-0.64016425,-0.0004088083
465,1518.4096,1519.5712,-1.1615848,-0.000741787
466,1532.702,1536.217,-3.5149751,-0.0022446599
467,1519.0361,1519.9636,-0.92748339,-0.00059229
468,1515.7102,1516.2569,-0.54670936,-0.0003491281
469,1531.7866,1534.1981,-2.4115229,-0.0015399963
470,1525.582,1525.5687,0.013328599,8.51163115640652E-06
471,1564.4788,1571.1718,-6.6929638,-0.0042741206
472,1550.2297,1555.2394,-5.0096888,-0.0031991827
473,1520.3359,1520.2284,0.10752121,6.86629465715435E-05
474,1529.1453,1530.4963,-1.3509752,-0.0008627315
475,1522.2288,1522.3696,-0.14081703,-8.99256268344956E-05
476,1512.2392,1509.6036,2.6356108,0.0016830987
477,1550.1702,1554.638,-4.4677714,-0.0028531147
478,1565.9277,1573.1751,-7.2473643,-0.0046281602
479,1517.3489,1517.7118,-0.36290974,-0.0002332192
480,1502.7741,1500.9104,1.8636699,0.0011976633
481,1497.8705,1495.4975,2.3730136,0.0015249864
482,1507.4709,1507.9021,-0.43115358,-0.0002770752
483,1502.4788,1502.6807,-0.20188573,-0.0001297392
484,1501.7941,1502.4076,-0.61345918,-0.0003942316
485,1491.222,1491.2575,-0.035497689,-2.28121287967959E-05
486,1484.6189,1484.8004,-0.1814898,-0.0001166321
487,1481.4316,1480.9361,0.49547241,0.0003184089
488,1490.3883,1491.1823,-0.79404484,-0.0005102826
489,1496.0408,1497.5871,-1.5463215,-0.0009937234
490,1492.5431,1493.248,-0.70486656,-0.0004529733
491,1495.1288,1495.7971,-0.66833061,-0.000429494
492,1496.6078,1497.5094,-0.90162112,-0.0005794151
493,1479.8238,1477.3611,2.46269,0.0015826157
494,1478.8074,1475.4898,3.317564,0.0021319894
495,1518.6441,1521.891,-3.2469053,-0.0020865815
496,1509.2646,1511.2854,-2.0208188,-0.001298653
497,1523.6323,1527.5811,-3.9487911,-0.0025376393
498,1537.4914,1543.4476,-5.9561734,-0.0038276575
499,1533.5951,1539.0873,-5.4921911,-0.0035294853
500,1546.1874,1552.0823,-5.8948967,-0.0037882788
501,1537.0482,1542.9972,-5.948967,-0.0038230264
502,1536.1295,1542.0575,-5.927993,-0.0038095477
503,1511.5704,1514.2874,-2.7170451,-0.0017460737
504,1497.9593,1498.8966,-0.93733951,-0.0006023691
505,1492.7871,1492.8855,-0.098402481,-6.32370763768948E-05
506,1500.4185,1502.0727,-1.6542092,-0.0010630561
507,1498.5887,1499.2572,-0.66853891,-0.0004296278
508,1497.0031,1497.3094,-0.30626868,-0.0001968196
509,1516.6315,1519.5603,-2.928787,-0.0018821469
510,1510.9283,1512.8584,-1.9300544,-0.0012403244
511,1510.5998,1511.9993,-1.3995096,-0.0008993767
512,1507.3153,1507.2445,0.07083266,4.55196889842505E-05
513,1527.6424,1530.9992,-3.3567708,-0.0021571852
514,1504.2515,1503.023,1.2284512,0.0007894482
515,1538.5028,1543.6093,-5.1064658,-0.0032816039
516,1508.867,1509.87,-1.0029871,-0.0006445566
517,1530.1656,1534.6437,-4.4781435,-0.0028778208
518,1505.979,1506.9984,-1.0193739,-0.0006550874
519,1505.924,1507.4113,-1.4873155,-0.000955804
520,1506.4628,1508.5544,-2.0916125,-0.0013441476
521,1495.2737,1495.6861,-0.41237977,-0.0002650105
522,1518.7079,1522.9503,-4.2423516,-0.0027262922
523,1490.2692,1490.044,0.22521767,0.0001447332
524,1486.2595,1484.5874,1.6720641,0.0010745303
525,1498.5974,1498.7639,-0.16648341,-0.0001069884
526,1494.7261,1494.3118,0.41433608,0.0002662677
527,1498.6854,1498.8672,-0.18181021,-0.000116838
528,1499.5533,1499.0984,0.45487421,0.000292319
529,1492.428,1490.5196,1.9083741,0.0012263918
530,1502.05,1502.8068,-0.756844,-0.000486376
531,1507.8063,1509.0336,-1.2272865,-0.0007886997
532,1516.0698,1518.5572,-2.4873715,-0.001598477
533,1530.6526,1535.67,-5.0174431,-0.0032243946
534,1498.1518,1498.3462,-0.19442615,-0.0001249454
535,1507.2804,1509.2474,-1.9669692,-0.0012640472
536,1524.1674,1528.8658,-4.6983784,-0.0030193519
537,1502.1507,1503.7425,-1.5918042,-0.0010229523
538,1496.3223,1496.9989,-0.67655588,-0.0004347798
539,1518.6998,1522.805,-4.1052077,-0.0026381584
540,1496.1987,1497.2939,-1.0951791,-0.0007038026
541,1483.5135,1483.0646,0.44887299,0.0002884624
542,1492.5099,1493.7681,-1.258183,-0.000808555
543,1492.376,1493.6149,-1.2388886,-0.0007961557
544,1499.3005,1501.6008,-2.3002511,-0.0014782265
545,1480.2862,1479.7991,0.48707728,0.0003130139
546,1499.7963,1502.4273,-2.6309544,-0.0016907487
547,1518.1411,1523.0717,-4.9305717,-0.0031685679
548,1485.1761,1485.7606,-0.58446051,-0.000375596
549,1485.8125,1486.4875,-0.67503656,-0.0004338035
550,1489.5958,1490.8034,-1.2075704,-0.0007760294
551,1509.1606,1512.9745,-3.8138817,-0.0024509415
552,1505.1943,1508.0713,-2.8769815,-0.0018488548
553,1514.3561,1518.0965,-3.7403826,-0.0024037083
554,1505.0971,1507.1416,-2.0445151,-0.0013138811
555,1530.9608,1536.4941,-5.5333149,-0.003555913
556,1524.5447,1528.9463,-4.4015972,-0.0028286293
557,1556.0884,1561.5415,-5.4531231,-0.0035043787
558,1535.1157,1540.4214,-5.3057081,-0.003440599
559,1537.9963,1543.4987,-5.5024496,-0.0035681802
560,1528.0843,1532.1485,-4.0642182,-0.0026355285
561,1531.7637,1536.8708,-5.1071119,-0.003311815
562,1521.8585,1525.7716,-3.9131381,-0.0025375574
563,1542.0885,1548.3938,-6.3053045,-0.0040888085
564,1528.8146,1534.0292,-5.2146413,-0.003410905
565,1522.8042,1527.1644,-4.3601775,-0.0028632555
566,1503.0801,1504.8971,-1.8170387,-0.0011953141
567,1504.2527,1505.6529,-1.4002374,-0.0009211271
568,1503.0733,1502.9244,0.14885209,9.7920316150889E-05
569,1502.0919,1499.7378,2.3541269,0.0015486303
570,1502.8828,1499.4399,3.4429483,0.0022648966
571,1507.4054,1505.6626,1.7428271,0.001146495
572,1502.3441,1500.0517,2.2923818,0.0015080121
573,1508.8048,1506.9011,1.9036978,0.0012523216
574,1500.8292,1497.6076,3.2215699,0.0021192658
575,1514.6625,1514.3581,0.30444782,0.0002002768
576,1509.8973,1509.567,0.33026562,0.0002172607
577,1507.4861,1507.92,-0.43390989,-0.0002854417
578,1511.4909,1513.7776,-2.2866726,-0.0015042564
579,1489.014,1488.0073,1.0067174,0.0006622553
580,1485.0769,1482.7326,2.3442878,0.0015421577
581,1498.7101,1498.4525,0.25764639,0.0001694892
582,1485.5153,1482.3137,3.2016063,0.002106133
583,1493.0883,1490.8752,2.2131239,0.0014558734
584,1501.4926,1500.657,0.83559743,0.0005496864
585,1489.3383,1484.8226,4.5157274,0.0029706096
586,1485.7063,1481.133,4.5733307,0.0030085032
587,1492.6885,1490.2244,2.4640952,0.0016209714
588,1506.2357,1506.6682,-0.43252744,-0.0002845323
589,1500.7193,1499.9911,0.72818997,0.0004790298
590,1482.3979,1478.1937,4.2041589,0.0027656486
591,1501.8978,1502.106,-0.20821058,-0.0001369685
592,1486.6634,1484.0664,2.5970424,0.0017084289
593,1484.2757,1481.903,2.37266,0.001560822
594,1473.1792,1469.1663,4.0128635,0.0026398075
595,1477.7408,1474.97,2.7708136,0.0018227419
596,1482.6082,1480.5935,2.0147034,0.0013253451
597,1481.5387,1478.212,3.3267111,0.0021884315
598,1475.5381,1471.5847,3.9533848,0.0026006802
599,1480.6625,1476.1062,4.5563345,0.0029973225
600,1484.7117,1480.9458,3.7659144,0.0024773554
601,1483.9142,1479.7358,4.1784362,0.0027487272
602,1487.5304,1483.3639,4.1665394,0.0027409011
603,1497.8534,1495.6394,2.2140416,0.0014564771
604,1498.0619,1495.5684,2.4934592,0.0016402881
605,1496.8604,1494.733,2.1273628,0.0013994566
606,1483.7943,1479.7805,4.0137905,0.0026404173
607,1512.5764,1514.402,-1.8255969,-0.001200944
608,1474.4427,1469.8146,4.6281219,0.0030445468
609,1473.0735,1469.7103,3.363201,0.0022124359
610,1474.1634,1471.6412,2.5222303,0.0016592148
611,1478.7989,1477.8695,0.92940361,0.0006113955
612,1476.4969,1475.5938,0.90312706,0.0005941098
613,1461.3023,1457.8001,3.5021873,0.0023038661
614,1456.5994,1452.0956,4.5037804,0.0029627505
615,1502.0955,1505.0479,-2.9524423,-0.0019422239
616,1461.4745,1458.0092,3.4653042,0.0022796031
617,1458.2554,1454.0882,4.1672411,0.0027413627
618,1465.3329,1462.6615,2.6714189,0.0017573565
619,1459.3306,1455.3996,3.9310273,0.0025859727
620,1462.6998,1459.4934,3.2063729,0.0021092687
621,1467.1192,1464.7937,2.3255379,0.0015298234
622,1456.8072,1452.3373,4.4698847,0.0029404527
623,1459.4621,1455.5599,3.9021691,0.0025669887
624,1456.4778,1451.9928,4.4849714,0.0029503772
625,1465.731,1463.1379,2.5930753,0.0017058192
626,1456.9231,1452.4749,4.448218,0.0029261995
627,1456.8542,1452.393,4.4612133,0.0029347483
628,1483.6317,1483.9946,-0.36291494,-0.0002387386
629,1462.0405,1458.6956,3.3449255,0.0022004136
630,1460.1712,1456.4243,3.7468501,0.0024648142
631,1457.0243,1452.5958,4.4284931,0.0029132238
632,1457.7696,1453.4968,4.2728414,0.0028108304
633,1457.9303,1453.6922,4.238089,0.002787969
634,1458.4285,1454.5753,3.8532104,0.0025347819
635,1470.6233,1468.9381,1.685188,0.0011085779
636,1457.7789,1453.508,4.2708621,0.0028095284
637,1456.8739,1452.543,4.3308623,0.0028489987
638,1457.2689,1452.89,4.3789065,0.0028806039
639,1461.0176,1457.4542,3.56337,0.0023441143
640,1465.0208,1462.2876,2.7332266,0.0017980158
641,1466.8287,1464.4479,2.3808476,0.0015662081
642,1462.31,1459.022,3.2880424,0.0021629938
643,1456.942,1452.4973,4.444657,0.002923857
644,1489.4104,1492.7577,-3.3473484,-0.0022020075
645,1456.4583,1451.951,4.5073371,0.0029650902
646,1456.5652,1452.1216,4.4435729,0.0029231438
647,1480.4531,1480.3502,0.1029352,6.77145166524366E-05
648,1478.7365,1478.3749,0.36163049,0.0002378937
649,1461.0644,1457.5112,3.5532405,0.0023374508
650,1469.5174,1467.6353,1.8821233,0.0012381291
651,1465.4457,1462.7966,2.6491186,0.0017426865
652,1464.7887,1462.0092,2.7795012,0.0018284569
653,1471.0783,1469.4728,1.6054682,0.0010561353
654,1462.4764,1459.2233,3.2531398,0.0021400336
655,1458.6204,1454.5332,4.0871825,0.0026886972
656,1457.9341,1453.6968,4.2372917,0.0027874445
657,1457.5731,1453.2581,4.3149616,0.0028385386
658,1458.3233,1454.4394,3.883862,0.0025549456
659,1457.6202,1453.3153,4.3048821,0.0028319079
660,1457.8965,1453.6511,4.2453942,0.0027927746
661,1458.5794,1454.4832,4.0962168,0.0026946403
662,1461.2564,1458.1888,3.0675864,0.0020179699
663,1456.4603,1451.9512,4.5090678,0.0029662287
664,1456.6205,1452.1197,4.5008486,0.0029608218
665,1458.9697,1454.9594,4.0103417,0.0026381486
666,1462.2919,1459,3.2919356,0.0021655549
667,1457.3144,1452.9448,4.3695705,0.0028744623
668,1475.5117,1474.6465,0.86518342,0.0005691491
669,1456.8476,1452.3851,4.4624669,0.002935573
670,1460.8497,1457.2501,3.599629,0.0023679668
671,1457.6253,1453.5336,4.0917456,0.002691699
672,1456.4639,1451.9693,4.4946055,0.0029567149
673,1457.1461,1452.9048,4.2412654,0.0027900586
674,1456.4778,1451.9647,4.5130954,0.0029688782
675,1466.0717,1463.545,2.5267287,0.001662174
676,1482.9283,1483.1894,-0.26112268,-0.000171776
677,1456.552,1452.0424,4.5095561,0.0029665499
678,1484.8539,1485.3923,-0.5383801,-0.000354166
679,1469.5747,1467.7029,1.8718283,0.0012313567
680,1475.8256,1475.0105,0.8150942,0.0005361986
681,1461.7271,1458.3156,3.4114883,0.002244201
682,1484.7538,1485.2779,-0.52408042,-0.0003447592
683,1460.4794,1456.7996,3.6797855,0.0024206967
684,1480.3774,1480.2632,0.11416079,7.50991178480278E-05
685,1490.5925,1491.9393,-1.3467866,-0.0008859652
686,1471.9183,1470.458,1.4602754,0.0009606222
687,1456.4583,1451.9509,4.5073581,0.002965104
688,1465.4684,1462.8237,2.6447,0.0017397798
689,1458.9402,1454.9233,4.016884,0.0026424523
690,1463.8553,1460.8874,2.9679281,0.001952411
691,1474.969,1474.0165,0.9525434,0.0006266177
692,1461.9609,1458.5991,3.3617706,0.0022114949
693,1457.7223,1453.4393,4.2830265,0.0028175305
694,1470.4686,1468.7561,1.7125206,0.0011265583
695,1478.788,1478.4343,0.3537029,0.0002326786
696,1471.8859,1470.42,1.4659164,0.0009643331
697,1488.2174,1489.2318,-1.0144311,-0.0006673297
698,1466.7618,1464.3681,2.3936565,0.0015746343
699,1465.4759,1462.8327,2.6431532,0.0017387623
700,1462.7531,1459.5579,3.1951822,0.002101907
701,1456.538,1452.0271,4.5109096,0.0029674403
702,1460.1304,1456.3747,3.7557394,0.0024706619
703,1467.2328,1464.9288,2.3039686,0.0015156343
704,1485.7985,1486.4715,-0.67296976,-0.000442704
705,1468.8713,1466.872,1.9992597,0.0013151857
706,1476.9193,1476.277,0.64226656,0.0004225063
707,1470.9935,1469.3732,1.6202996,0.001065892
708,1469.2873,1467.3636,1.9236691,0.0012654595
709,1481.2133,1481.2233,-0.0099890464,-6.57115786237129E-06
710,1479.4396,1479.1846,0.25495767,0.0001677204
711,1466.4007,1463.9377,2.4629787,0.0016202369
712,1477.2393,1476.647,0.59225012,0.0003896037
713,1464.7108,1461.9158,2.7950178,0.0018386643
714,1474.4698,1473.4361,1.0336801,0.0006799923
715,1466.5303,1464.0923,2.4379976,0.0016038035
716,1465.1075,1462.3915,2.7159711,0.0017866645
717,1468.5217,1466.4583,2.0633793,0.0013573659
718,1473.7835,1472.6371,1.1463956,0.0007541407
719,1475.7553,1474.929,0.82629151,0.0005435646
720,1479.8857,1479.698,0.1877264,0.0001234933
721,1478.4585,1478.0544,0.40406413,0.0002658081
722,1459.6309,1455.7658,3.8651277,0.0025426215
723,1462.501,1459.253,3.2479588,0.0021366254
724,1474.969,1474.0165,0.9525434,0.0006266177
725,1460.1869,1456.4434,3.7434792,0.0024625967
726,1469.5197,1467.638,1.8817222,0.0012378653
727,1459.2186,1455.263,3.9555988,0.0026021367
728,1468.2445,1466.1299,2.1146333,0.0013910827
729,1457.8134,1453.55,4.2633622,0.0028045946
730,1457.1319,1452.7249,4.4069564,0.0028990561
731,1470.0914,1468.3121,1.7793337,0.0011705104
732,1465.2935,1462.6144,2.6791099,0.0017624159
733,1459.1425,1455.1701,3.9723555,0.0026131599
734,1458.4166,1454.2847,4.1318912,0.0027181082
735,1461.5223,1458.0672,3.455147,0.0022729213
736,1467.6893,1465.4713,2.2179615,0.0014590557
737,1456.5241,1452.0119,4.5121686,0.0029682685
738,1456.5664,1452.1234,4.4430377,0.0029227917
739,1468.8112,1466.8009,2.0102585,0.0013224211
740,1469.2375,1467.3048,1.9327338,0.0012714226
741,1473.0075,1471.7318,1.2756653,0.000839179
742,1471.8285,1470.3528,1.4757261,0.0009707863
743,1468.7957,1466.7825,2.0131646,0.0013243329
744,1457.925,1453.6858,4.2392152,0.0027887099
745,1458.699,1454.629,4.0699508,0.0026773616
746,1464.0824,1461.1607,2.9216585,0.0019219732
747,1458.6971,1454.6268,4.0703255,0.0026776081
748,1457.1561,1452.7541,4.4020453,0.0028958254
749,1456.5782,1452.14,4.4382194,0.0029196221
750,1475.4253,1474.5463,0.87902179,0.0005782525
751,1461.1007,1457.5553,3.5454273,0.002332311
752,1469.4009,1467.4978,1.9030791,0.0012519146
753,1463.3603,1460.2909,3.0693739,0.0020191457
754,1457.7216,1453.4384,4.2831763,0.0028176291
755,1456.9862,1452.5501,4.4360597,0.0029182013
756,1461.6841,1458.2635,3.4206496,0.0022502277
757,1472.855,1471.5538,1.3012287,0.0008559955
758,1474.5892,1473.575,1.0142441,0.0006672066
759,1470.8607,1469.2172,1.6435037,0.0010811565
760,1473.6406,1472.4705,1.1701316,0.0007697551
761,1474.0259,1472.9194,1.1064813,0.0007278836
762,1489.337,1490.5084,-1.1713705,-0.0007705701
763,1483.5845,1483.9406,-0.35609956,-0.0002342552
764,1472.8731,1471.5749,1.2982439,0.000854032
765,1465.0687,1462.345,2.7236817,0.0017917368
766,1473.3042,1472.0781,1.2260717,0.0008065545
767,1475.173,1474.2533,0.91969751,0.0006050105
768,1477.7007,1477.18,0.52067567,0.0003425194
769,1489.1763,1490.3252,-1.1488607,-0.0007557623
770,1460.7572,1457.1376,3.6196147,0.0023811141
771,1468.0092,1465.8509,2.158325,0.0014198246
772,1488.6006,1489.6688,-1.0681573,-0.0007026727
773,1469.4922,1467.6056,1.8866203,0.0012410874
774,1472.5881,1471.2418,1.3462803,0.0008856321
775,1460.6375,1456.992,3.6454625,0.0023981178
776,1462.0657,1458.7261,3.3396226,0.0021969252
777,1462.0954,1458.762,3.3333508,0.0021927993
778,1481.9994,1482.1251,-0.12565432,-0.00008266
779,1475.3975,1474.514,0.88350974,0.0005812048
780,1493.8133,1495.6089,-1.7955986,-0.00118121
781,1464.2674,1461.3832,2.8842367,0.0018973558
782,1467.0595,1464.7227,2.3368328,0.0015372536
783,1472.4174,1471.0421,1.3752502,0.0009046896
784,1465.5005,1462.8622,2.6383257,0.0017355866
785,1458.4649,1454.3435,4.1213841,0.0027111963
786,1458.3313,1454.1807,4.1506152,0.0027304256
787,1476.7372,1476.0664,0.67082415,0.0004412925
788,1460.5196,1456.8485,3.6710756,0.002414967
789,1486.1902,1486.9188,-0.72861878,-0.0004793119
790,1464.929,1462.1775,2.7514632,0.0018100125
791,1463.1811,1460.6208,2.5602844,0.0016842482
792,1464.428,1461.5762,2.8518328,0.0018760393
793,1492.3201,1493.9077,-1.5875848,-0.001044371
794,1483.2419,1483.5485,-0.30660891,-0.0002016985
795,1488.5858,1489.6519,-1.0661006,-0.0007013197
796,1473.3696,1472.1545,1.2151354,0.0007993602
797,1479.1875,1478.8945,0.29298588,0.0001927368
798,1485.9499,1486.6444,-0.69449879,-0.0004568666
799,1488.2688,1489.2905,-1.021685,-0.0006721015
800,1493.8816,1495.6867,-1.8051278,-0.0011874787
801,1469.2692,1467.3422,1.9269871,0.0012676422
802,1491.8195,1493.3373,-1.5178013,-0.0009984649
803,1464.8833,1462.1227,2.7605671,0.0018160014
804,1482.9949,1483.2656,-0.27074346,-0.0001781049
805,1485.8548,1486.5358,-0.68096109,-0.000447961
806,1475.1813,1474.2629,0.91836921,0.0006041367
807,1493.7892,1495.5814,-1.7922484,-0.0011790062
808,1486.7707,1487.5814,-0.81068035,-0.000533295
809,1486.5599,1487.3408,-0.78087983,-0.0005136911
810,1459.0675,1455.0786,3.9889073,0.0026240482
811,1483.2989,1483.6137,-0.31478048,-0.000207074
812,1462.8336,1459.6552,3.1784442,0.0020908961
813,1482.4452,1482.636,-0.19075938,-0.0001254885
814,1485.197,1485.7844,-0.5873946,-0.0003864095
815,1489.2659,1490.4274,-1.1614577,-0.0007640491
816,1477.4972,1476.9451,0.55211777,0.0003632031
817,1472.6623,1471.3286,1.3337405,0.000877383
818,1469.5907,1467.7218,1.8688764,0.0012294148
819,1489.2211,1490.3762,-1.1551403,-0.0007598933
820,1472.1039,1470.6753,1.4286051,0.0009397884
821,1483.0182,1483.2923,-0.27414377,-0.0001803417
822,1494.4063,1496.2845,-1.87822,-0.0012355614
823,1480.7315,1480.6701,0.061435284,4.04143632252638E-05
824,1474.9773,1474.026,0.95126591,0.0006257773
825,1486.9966,1487.8393,-0.84266983,-0.0005543388
826,1486.3215,1487.0686,-0.74712591,-0.0004914866
827,1468.3075,1466.2045,2.1029535,0.0013833993
828,1470.3194,1468.5806,1.7388412,0.001143873
829,1480.0074,1479.8378,0.16955556,0.0001115398
830,1458.5957,1454.5031,4.0925613,0.0026922356
831,1470.5923,1468.9016,1.6906709,0.0011121848
832,1467.2681,1464.9707,2.2973502,0.0015112805
833,1467.2951,1465.0028,2.2922508,0.0015079259
834,1467.4285,1465.1614,2.2670642,0.0014913572
835,1467.1398,1464.8182,2.3216127,0.0015272412
836,1480.4436,1480.3393,0.10430838,6.86178443768379E-05
837,1475.3086,1474.4108,0.89777714,0.0005905904
838,1478.4464,1478.0405,0.40585109,0.0002669836
839,1477.0179,1476.3911,0.62679697,0.0004123298
840,1487.9499,1488.9268,-0.97691335,-0.0006426491
841,1475.0323,1474.0899,0.94236336,0.0006199209
842,1467.3992,1465.1267,2.2725343,0.0014949557
843,1487.173,1488.0405,-0.86754983,-0.0005707058
844,1470.9597,1469.3334,1.6262746,0.0010698226
845,1470.6974,1469.0253,1.6721362,0.001099992
846,1479.0163,1478.6973,0.31901309,0.0002098584
847,1467.8572,1465.6706,2.1866072,0.0014384297
848,1482.4156,1482.602,-0.18641115,-0.000122628
849,1472.7521,1471.4335,1.3186004,0.0008674233
850,1482.1432,1482.2899,-0.14665766,-9.64767403208755E-05
851,1465.982,1463.4379,2.5440967,0.0016735993
852,1493.8294,1495.6272,-1.7978042,-0.001182661
853,1497.0112,1499.2527,-2.2415154,-0.0014745503
854,1481.6841,1481.7634,-0.079287503,-5.21582018806357E-05
855,1500.1507,1502.8312,-2.6805355,-0.0017633537
856,1478.6698,1478.2981,0.37173623,0.0002445416
857,1467.1069,1464.779,2.3279421,0.0015314049
858,1484.5817,1485.0811,-0.49943023,-0.0003285434
859,1474.3968,1473.3511,1.045656,0.0006878705
860,1483.0749,1483.3572,-0.28233714,-0.0001857316
861,1468.9584,1466.975,1.9833706,0.0013047333
862,1463.8297,1460.8566,2.9731394,0.0019558392
863,1498.0104,1500.3915,-2.3811072,-0.0015663789
864,1502.6593,1505.6905,-3.0312088,-0.0019940393
865,1465.6469,1463.0373,2.6096344,0.0017167124
866,1463.0927,1459.968,3.1246788,0.0020555273
867,1461.6256,1458.1925,3.4330972,0.0022584161
868,1464.5527,1461.7259,2.8267761,0.0018595561
869,1480.0167,1479.8486,0.16808135,0.00011057
870,1476.4385,1475.7206,0.7178705,0.0004722413
871,1467.6302,1465.4011,2.229144,0.001466412
872,1468.9495,1466.9645,1.9850494,0.0013058377
873,1483.865,1484.2615,-0.39653698,-0.0002608564
874,1483.8853,1484.2848,-0.39950292,-0.0002628075
875,1478.4073,1477.9954,0.41185789,0.0002709351
876,1481.4255,1481.4668,-0.041309431,-2.71748454693067E-05
877,1477.7302,1477.2142,0.51603427,0.0003394661
878,1477.3593,1476.7857,0.57361768,0.0003773466
879,1482.3629,1482.5417,-0.17880721,-0.0001176259
880,1471.9709,1470.5196,1.4513436,0.0009547466
881,1465.6545,1463.0464,2.6081018,0.0017157042
882,1486.5991,1487.3856,-0.78647053,-0.0005173689
883,1483.8921,1484.2926,-0.40046021,-0.0002634373
884,1473.3984,1472.1881,1.2103025,0.000796181
885,1478.7183,1478.3539,0.36438875,0.0002397082
886,1469.877,1468.0594,1.8176221,0.0011956979
887,1497.2049,1499.4735,-2.2685521,-0.001492336
888,1465.1075,1462.3915,2.7159711,0.0017866645
889,1467.2328,1464.9288,2.3039686,0.0015156343
890,1495.2953,1497.2974,-2.0021472,-0.0013170852
891,1482.5111,1482.7115,-0.20037021,-0.0001318108
892,1499.2223,1501.7729,-2.5506021,-0.0016778788
893,1503.2271,1506.3375,-3.110366,-0.0020461118
894,1479.1294,1478.8275,0.30188489,0.0001985909
895,1469.5472,1467.6704,1.8767915,0.0012346217
896,1472.5166,1471.1583,1.3583482,0.0008935708
897,1491.7299,1493.2353,-1.5053785,-0.0009902927
898,1466.7638,1464.3706,2.3932448,0.0015743634
899,1469.4374,1467.5409,1.896519,0.0012475991
900,1487.6874,1488.6273,-0.93991911,-0.000618313
901,1478.4585,1478.0544,0.40406413,0.0002658081
902,1480.8109,1480.7613,0.049618043,3.26405524930715E-05
903,1466.5344,1464.0971,2.437326,0.0016033616
904,1477.5296,1476.9825,0.54713735,0.0003599268
905,1481.8724,1481.9794,-0.10696931,-7.03683008659297E-05
906,1482.7789,1483.0183,-0.23938217,-0.0001574743
907,1471.0517,1469.4415,1.6102108,0.0010592552
908,1498.9067,1501.4131,-2.506447,-0.001648832
909,1475.716,1474.8834,0.83256729,0.000547693
910,1467.527,1465.2785,2.248511,0.0014791523
911,1489.6109,1490.8205,-1.2096102,-0.0007957256
912,1515.6087,1520.3037,-4.694975,-0.0030885252
913,1479.2029,1478.9122,0.29074046,0.0001912596
914,1520.1349,1525.206,-5.0711273,-0.0033359719
915,1500.5156,1503.2471,-2.7315222,-0.0018020932
916,1481.1556,1481.1571,-0.0014555609,-9.60291069165312E-07
917,1479.0896,1478.7817,0.30787741,0.0002031189
918,1492.995,1494.6766,-1.6816001,-0.0011094181
919,1468.5173,1466.4531,2.06418,0.0013618212
920,1473.5904,1472.412,1.178405,0.0007774404
921,1475.7328,1474.903,0.82984032,0.0005474785
922,1494.8535,1496.794,-1.9404851,-0.0012802147
923,1485.6229,1486.271,-0.64807401,-0.00042756
924,1482.0974,1482.2374,-0.13996951,-9.23434192333998E-05
925,1474.3347,1473.2789,1.0558118,0.0006965608
926,1458.9559,1454.9425,4.0133882,0.0026477909
927,1483.1717,1483.4681,-0.29640039,-0.0001955471
928,1467.146,1464.8255,2.3204507,0.0015308931
929,1486.9105,1487.7409,-0.83040708,-0.0005478524
930,1464.9254,1462.1731,2.7522527,0.0018157699
931,1486.169,1486.8946,-0.72555832,-0.0004786795
932,1471.1927,1469.6071,1.5856419,0.0010461106
933,1471.8909,1470.4258,1.4650664,0.0009665622
934,1486.1867,1486.9148,-0.72807474,-0.0004803397
935,1476.253,1475.5058,0.74719504,0.0004929541
936,1458.2338,1454.0618,4.1720086,0.002752439
937,1472.765,1471.4485,1.3164863,0.0008685381
938,1476.9976,1476.3676,0.63000375,0.0004156384
939,1489.5921,1490.7991,-1.2069861,-0.0007962964
940,1487.651,1488.5858,-0.93482811,-0.0006167431
941,1482.3399,1482.5153,-0.17544374,-0.0001157472
942,1467.2039,1464.8944,2.3095404,0.0015236951
943,1482.3104,1482.4815,-0.17106529,-0.0001128585
944,1474.7854,1473.8031,0.98230438,0.000648065
945,1471.8634,1470.3937,1.4697301,0.0009696391
946,1494.7923,1496.7243,-1.9320155,-0.001274627
947,1482.1858,1482.3386,-0.15283907,-0.000100834
948,1495.2051,1497.1946,-1.9895275,-0.0013125699
949,1464.008,1461.0712,2.9367505,0.0019374904
950,1463.9409,1460.9904,2.9504503,0.0019465287
951,1494.829,1496.7661,-1.9371098,-0.0012779879
952,1472.9738,1471.6925,1.2812674,0.0008453028
953,1486.2611,1486.9998,-0.73865264,-0.0004873183
954,1493.0545,1494.7444,-1.6899279,-0.0011149122
955,1477.3798,1476.8094,0.57040976,0.0003763219
956,1501.4374,1504.2979,-2.860524,-0.0018872008
957,1477.4033,1476.8365,0.56680107,0.0003739411
958,1464.4316,1461.5804,2.8511696,0.0018810293
959,1478.039,1477.5706,0.46838395,0.0003090114
960,1488.6782,1489.7573,-1.0791231,-0.0007119402
961,1463.0943,1459.97,3.1243287,0.0020612432
962,1469.6275,1467.7652,1.8623163,0.0012286437
963,1471.9434,1470.4873,1.456087,0.0009606382
964,1475.9101,1475.1085,0.80160785,0.0005288524
965,1474.413,1473.37,1.0429869,0.0006880997
966,1492.2377,1493.8138,-1.576103,-0.0010398175
967,1468.6296,1466.586,2.0435776,0.0013482289
968,1481.374,1481.4077,-0.033678265,-2.22188828406168E-05
969,1497.6108,1499.936,-2.3252392,-0.0015340522
970,1472.9118,1471.6201,1.2917245,0.0008522017
971,1471.3761,1469.8223,1.5538164,0.0010251141
972,1482.3827,1482.5643,-0.18161392,-0.0001198179
973,1486.6812,1487.4793,-0.79812305,-0.0005265533
974,1468.9249,1466.9354,1.9895225,0.0013125666
975,1473.6564,1472.489,1.1674493,0.0007702125
976,1460.9075,1457.3204,3.5871253,0.0023665684
977,1475.2117,1474.2983,0.91344781,0.0006026376
978,1467.6492,1465.4236,2.2255725,0.0014682982
979,1468.7047,1466.675,2.0297493,0.0013391059
980,1466.8714,1464.4987,2.3726951,0.0015653608
981,1498.8937,1501.3984,-2.5046948,-0.0016524462
982,1462.5829,1459.3521,3.2307847,0.0021314764
983,1473.4063,1472.1973,1.2090251,0.0007976417
984,1466.7052,1464.3007,2.4044945,0.0015863401
985,1484.246,1484.6973,-0.45129746,-0.0002977388
986,1505.6505,1509.0967,-3.4462097,-0.0022736008
987,1515.6818,1520.3843,-4.702535,-0.0031024482
988,1515.7497,1520.4593,-4.7095516,-0.0031070774
989,1515.6661,1520.367,-4.700949,-0.003101573
990,1514.42,1518.9876,-4.5675507,-0.0030160396


==> ME_RHG_NET_COMB_9_15_9.TXT <==
sno	Vtarget	Vobserved	error	normerror
1	4.32E+03	4.28E+03	40.360884	0.0087597189
2	4.40E+03	4.35E+03	46.073362	0.0099995258
3	3.09E+03	3.10E+03	-13.686182	-0.0029703786
4	2.94E+03	2.95E+03	-5.6862517	-0.0012341149
5	3.90E+03	3.89E+03	8.8088125	0.0019118194
6	3.89E+03	3.89E+03	0.20753524	4.50423822423638E-05
7	3.47E+03	3.46E+03	10.63213	0.0023075429
8	3.50E+03	3.50E+03	7.0760465	0.0015357488
9	4.07E+03	4.05E+03	19.746974	0.0042857818
10	3.78E+03	3.77E+03	6.1137863	0.0013269048
11	4.52E+03	4.46E+03	55.819194	0.0121147111
12	3.58E+03	3.57E+03	7.9837905	0.0017327609
13	3.14E+03	3.15E+03	-9.4819601	-0.0020579159
14	4.31E+03	4.27E+03	37.635717	0.0081682627
15	3.64E+03	3.65E+03	-9.3651791	-0.0020325704
16	4.17E+03	4.15E+03	27.949874	0.0060660971
17	4.33E+03	4.29E+03	40.407552	0.0087698475
18	3.67E+03	3.66E+03	8.6764867	0.0018831001
19	3.91E+03	3.91E+03	1.5650837	0.0003396777
20	4.00E+03	3.98E+03	15.122641	0.0032821403
21	3.55E+03	3.54E+03	6.4667896	0.0014035188
22	3.60E+03	3.62E+03	-12.123827	-0.0026312931
23	3.10E+03	3.12E+03	-15.53508	-0.0033716539
24	3.35E+03	3.37E+03	-11.450657	-0.0024851918
25	3.83E+03	3.82E+03	11.994993	0.0026033317
26	4.26E+03	4.22E+03	34.655433	0.0075214371
27	3.99E+03	3.97E+03	15.738137	0.0034157244
28	4.16E+03	4.13E+03	25.272873	0.0054850945
29	3.46E+03	3.45E+03	11.135694	0.0024168338
30	4.17E+03	4.14E+03	26.74042	0.0058036034
31	3.82E+03	3.81E+03	6.8966911	0.0014968224
32	3.64E+03	3.64E+03	3.8942913	0.000845197
33	3.68E+03	3.67E+03	8.9158857	0.001935058
34	3.41E+03	3.42E+03	-3.1900416	-0.0006923502
35	3.33E+03	3.32E+03	8.5203438	0.0018492116
36	4.32E+03	4.29E+03	31.429007	0.0068211902
37	3.30E+03	3.29E+03	14.185559	0.0030787608
38	3.87E+03	3.87E+03	-2.0519028	-0.0004453344
39	4.25E+03	4.22E+03	31.194916	0.0067703843
40	3.58E+03	3.57E+03	5.605481	0.0012165848
41	3.58E+03	3.57E+03	10.122795	0.0021969994
42	3.13E+03	3.14E+03	-15.620139	-0.0033901147
43	4.16E+03	4.14E+03	26.419773	0.0057340118
44	4.10E+03	4.09E+03	17.962661	0.0038985237
45	3.08E+03	3.08E+03	4.717077	0.0010237702
46	3.47E+03	3.48E+03	-8.3264599	-0.0018071321
47	3.59E+03	3.59E+03	-1.2148504	-0.0002636649
48	3.21E+03	3.20E+03	10.247859	0.0022241427
49	3.47E+03	3.48E+03	-10.30084	-0.0022356414
50	3.13E+03	3.15E+03	-13.838444	-0.0030034248
51	3.10E+03	3.11E+03	-7.3533848	-0.0015959409
52	3.90E+03	3.88E+03	13.604962	0.0029527511
53	3.94E+03	3.93E+03	12.252617	0.002659245
54	3.69E+03	3.69E+03	4.5184177	0.0009806542
55	3.33E+03	3.32E+03	9.2868576	0.0020155719
56	3.39E+03	3.39E+03	8.1759379	0.0017744636
57	3.74E+03	3.73E+03	4.5992118	0.0009981893
58	3.52E+03	3.53E+03	-10.813718	-0.0023469538
59	3.80E+03	3.79E+03	11.026294	0.0023930902
60	3.42E+03	3.42E+03	1.338719	0.0002905487
61	3.96E+03	3.95E+03	12.408669	0.0026931138
62	3.76E+03	3.75E+03	10.344467	0.00224511
63	4.23E+03	4.20E+03	32.389447	0.0070296392
64	4.45E+03	4.39E+03	51.198169	0.0111117876
65	4.32E+03	4.28E+03	40.338309	0.0087548193
66	3.80E+03	3.79E+03	8.7502369	0.0018991065
67	3.37E+03	3.38E+03	-8.866336	-0.001924304
68	3.14E+03	3.16E+03	-14.690724	-0.0031883993
69	3.50E+03	3.49E+03	10.494782	0.0022777336
70	3.87E+03	3.85E+03	12.457726	0.0027037608
71	4.36E+03	4.32E+03	43.505411	0.0094421909
72	4.33E+03	4.29E+03	41.09537	0.008919128
73	4.03E+03	4.01E+03	17.588682	0.0038173572
74	3.17E+03	3.16E+03	9.1236365	0.0019801472
75	3.52E+03	3.51E+03	10.256313	0.0022259775
76	4.46E+03	4.41E+03	50.691753	0.0110018776
77	4.01E+03	4.00E+03	9.0130997	0.0019561569
78	3.90E+03	3.90E+03	0.98122374	0.0002129598
79	3.58E+03	3.58E+03	-4.6546261	-0.0010102161
80	4.16E+03	4.14E+03	17.455314	0.0037884117
81	3.45E+03	3.46E+03	-11.134868	-0.0024166545
82	3.95E+03	3.94E+03	11.454697	0.0024860686
83	4.21E+03	4.18E+03	27.365323	0.0059392291
84	4.18E+03	4.16E+03	29.012814	0.0062967921
85	3.66E+03	3.65E+03	9.8829524	0.0021449452
86	4.30E+03	4.26E+03	37.832203	0.008210907
87	4.14E+03	4.11E+03	25.199727	0.0054692193
88	3.13E+03	3.13E+03	-1.9147285	-0.0004155628
89	3.96E+03	3.95E+03	11.958861	0.0025954898
90	4.06E+03	4.04E+03	20.903569	0.0045368032
91	3.45E+03	3.45E+03	7.3058986	0.0015856347
92	4.45E+03	4.40E+03	47.164217	0.0102362793
93	4.02E+03	4.00E+03	15.941929	0.0034599544
94	3.78E+03	3.77E+03	7.1847482	0.0015593408
95	3.59E+03	3.59E+03	6.7404446	0.0014629115
96	3.32E+03	3.33E+03	-9.4253049	-0.0020456198
97	4.41E+03	4.36E+03	48.069708	0.0104328025
98	4.02E+03	4.00E+03	17.012801	0.0036923709
99	4.17E+03	4.14E+03	27.329343	0.0059314202
100	3.80E+03	3.79E+03	8.1678825	0.0017727153
101	3.31E+03	3.30E+03	13.386511	0.0029053396
102	3.77E+03	3.76E+03	5.0833706	0.0011032686
103	3.30E+03	3.29E+03	12.459144	0.0027040686
104	4.15E+03	4.14E+03	16.339918	0.0035463319
105	3.67E+03	3.67E+03	-9.6701978	-0.00209877
106	3.87E+03	3.86E+03	10.575013	0.0022951465
107	4.27E+03	4.24E+03	31.091162	0.0067478661
108	4.12E+03	4.10E+03	24.694302	0.0053595244
109	3.54E+03	3.53E+03	10.078625	0.002187413
110	3.15E+03	3.14E+03	6.7566618	0.0014664312
111	3.12E+03	3.13E+03	-14.579092	-0.0031641712
112	3.05E+03	3.05E+03	2.4876073	0.0005398975
113	4.17E+03	4.14E+03	26.976648	0.0058548731
114	3.97E+03	3.95E+03	15.819835	0.0034334557
115	3.76E+03	3.75E+03	8.3463536	0.0018114497
116	2.87E+03	2.88E+03	-10.397253	-0.0022565664
117	3.43E+03	3.43E+03	-5.464719	-0.0011860345
118	3.17E+03	3.18E+03	-13.02587	-0.0028270679
119	3.25E+03	3.25E+03	-1.9127295	-0.000415129
120	3.21E+03	3.23E+03	-12.971077	-0.0028151759
121	3.21E+03	3.21E+03	-4.1765134	-0.000906449
122	3.11E+03	3.12E+03	-11.67554	-0.0025339992
123	3.33E+03	3.32E+03	10.02813	0.0021764538
124	3.06E+03	3.08E+03	-16.107325	-0.0034958511
125	4.19E+03	4.16E+03	28.398164	0.0061633916
126	4.30E+03	4.26E+03	37.839715	0.0082125373
127	3.42E+03	3.42E+03	-3.4334446	-0.0007451772
128	3.98E+03	3.96E+03	15.541328	0.00337301
129	3.49E+03	3.48E+03	10.672793	0.0023163682
130	3.37E+03	3.38E+03	-8.7842408	-0.0019064865
131	3.34E+03	3.34E+03	-1.8628919	-0.0004043125
132	3.45E+03	3.46E+03	-10.633755	-0.0023078956
133	4.26E+03	4.23E+03	34.82011	0.0075571778
134	3.93E+03	3.92E+03	6.0233267	0.0013072719
135	4.11E+03	4.09E+03	23.796723	0.0051647185
136	3.25E+03	3.25E+03	3.2366565	0.0007024673
137	3.48E+03	3.49E+03	-7.0584138	-0.0015319219
138	4.12E+03	4.10E+03	24.184494	0.0052488783
139	3.60E+03	3.59E+03	9.4347966	0.0020476798
140	4.04E+03	4.03E+03	17.753501	0.0038531286
141	3.20E+03	3.20E+03	4.4801034	0.0009723386
142	4.45E+03	4.40E+03	51.088492	0.0110879838
143	3.56E+03	3.56E+03	8.6364657	0.0018744141
144	3.61E+03	3.60E+03	9.9081251	0.0021504086
145	3.80E+03	3.81E+03	-8.9266734	-0.0019373993
146	3.23E+03	3.24E+03	-3.8635101	-0.0008385164
147	3.87E+03	3.86E+03	8.0151059	0.0017395574
148	3.48E+03	3.49E+03	-11.067325	-0.0024019954
149	4.32E+03	4.28E+03	38.666714	0.0083920249
150	3.45E+03	3.44E+03	11.466392	0.0024886068
151	3.81E+03	3.81E+03	1.6128493	0.0003500445
152	3.92E+03	3.91E+03	11.178708	0.0024261694
153	3.60E+03	3.60E+03	9.6781822	0.0021005029
154	3.11E+03	3.12E+03	-5.3464473	-0.0011603655
155	4.00E+03	3.98E+03	17.864557	0.0038772317
156	3.44E+03	3.44E+03	1.3610006	0.0002953846
157	3.93E+03	3.92E+03	14.425905	0.0031309243
158	3.60E+03	3.59E+03	5.2496395	0.0011393548
159	3.99E+03	3.98E+03	11.32243	0.002457362
160	4.32E+03	4.29E+03	36.127531	0.0078409337
161	3.62E+03	3.61E+03	7.3807415	0.0016018782
162	3.66E+03	3.67E+03	-8.1640698	-0.0017718878
163	3.81E+03	3.80E+03	7.0255036	0.0015247792
164	4.05E+03	4.04E+03	18.441549	0.004002459
165	4.42E+03	4.38E+03	47.489016	0.010306772
166	4.18E+03	4.15E+03	28.573419	0.0062014281
167	4.05E+03	4.04E+03	18.365063	0.0039858589
168	3.81E+03	3.80E+03	6.4912295	0.0014088231
169	3.06E+03	3.08E+03	-18.999533	-0.004123561
170	4.47E+03	4.41E+03	52.95881	0.011493908
171	3.87E+03	3.86E+03	3.7147697	0.0008062345
172	3.71E+03	3.70E+03	10.049048	0.0021809937
173	3.30E+03	3.31E+03	-6.9683492	-0.0015123747
174	4.30E+03	4.27E+03	35.658576	0.0077391541
175	3.92E+03	3.91E+03	13.21023	0.0028670804
176	3.89E+03	3.87E+03	12.133967	0.0026334939
177	4.21E+03	4.18E+03	28.999447	0.006293891
178	4.11E+03	4.09E+03	22.876368	0.0049649694
179	3.90E+03	3.89E+03	13.857485	0.0030075573
180	3.28E+03	3.28E+03	-8.6080117	-0.0018682386
181	3.82E+03	3.83E+03	-7.3140621	-0.0015874065
182	3.87E+03	3.88E+03	-5.918567	-0.0012845354
183	4.00E+03	3.99E+03	18.04693	0.003916813
184	3.45E+03	3.44E+03	11.469598	0.0024893026
185	3.61E+03	3.60E+03	7.4296371	0.0016124903
186	4.01E+03	3.99E+03	16.867381	0.0036608097
187	3.65E+03	3.65E+03	8.1313785	0.0017647926
188	4.26E+03	4.23E+03	34.938467	0.0075828654
189	3.84E+03	3.83E+03	11.998667	0.002604129
190	4.37E+03	4.33E+03	40.371442	0.0087620104
191	3.62E+03	3.63E+03	-2.8206847	-0.0006121869
192	4.26E+03	4.23E+03	34.940272	0.0075832571
193	3.27E+03	3.26E+03	7.5053435	0.0016289212
194	3.34E+03	3.35E+03	-9.7838704	-0.002123441
195	3.21E+03	3.22E+03	-13.442594	-0.0029175115
196	3.12E+03	3.11E+03	8.111293	0.0017604334
197	4.27E+03	4.24E+03	34.726186	0.007536793
198	4.14E+03	4.12E+03	24.845662	0.0053923748
199	3.43E+03	3.43E+03	-8.4432862	-0.0018324875
200	4.12E+03	4.10E+03	24.540837	0.0053262172
201	3.02E+03	3.03E+03	-16.883822	-0.003664378
202	3.15E+03	3.16E+03	-4.3679588	-0.0009479993
203	3.36E+03	3.37E+03	-5.58188	-0.0012114626
204	4.53E+03	4.48E+03	56.024529	0.0121592759
205	3.89E+03	3.88E+03	12.338987	0.0026779903
206	2.96E+03	2.97E+03	-11.005013	-0.0023884715
207	3.94E+03	3.93E+03	11.247922	0.0024411912
208	4.23E+03	4.20E+03	31.953328	0.0069349861
209	3.59E+03	3.58E+03	9.6405439	0.0020923341
210	3.76E+03	3.75E+03	5.8797542	0.0012761116
211	3.73E+03	3.73E+03	7.9171338	0.001718294
212	3.24E+03	3.23E+03	11.141603	0.0024181163
213	3.95E+03	3.93E+03	14.929567	0.0032402365
214	4.37E+03	4.33E+03	44.50491	0.009659117
215	3.39E+03	3.40E+03	-10.845909	-0.0023539404
216	3.66E+03	3.65E+03	5.2248204	0.0011339682
217	3.88E+03	3.87E+03	12.754345	0.0027681375
218	3.81E+03	3.80E+03	9.9902427	0.0021682309
219	4.06E+03	4.04E+03	18.893251	0.0041004941
220	3.65E+03	3.64E+03	5.8047966	0.0012598432
221	3.54E+03	3.55E+03	-5.9011368	-0.0012807524
222	3.74E+03	3.73E+03	8.6276323	0.001872497
223	3.38E+03	3.38E+03	-3.9935872	-0.0008667476
224	3.71E+03	3.71E+03	-1.781805	-0.0003867138
225	4.09E+03	4.07E+03	22.353162	0.0048514154
226	3.56E+03	3.56E+03	0.35815267	7.77316154271592E-05
227	3.90E+03	3.89E+03	11.869538	0.0025761035
228	3.77E+03	3.76E+03	8.3322152	0.0018083812
229	4.13E+03	4.11E+03	25.004975	0.0054269513
230	3.77E+03	3.76E+03	10.752048	0.0023335693
231	3.58E+03	3.57E+03	8.0746009	0.0017524699
232	3.89E+03	3.88E+03	13.556724	0.0029422817
233	3.92E+03	3.91E+03	14.436429	0.0031332084
234	3.90E+03	3.89E+03	11.505934	0.0024971888
235	3.87E+03	3.86E+03	10.041703	0.0021793996
236	3.48E+03	3.47E+03	10.784396	0.0023405899
237	3.31E+03	3.32E+03	-11.92771	-0.0025887289
238	3.73E+03	3.73E+03	-1.7265382	-0.000374719
239	4.28E+03	4.24E+03	35.535478	0.0077124376
240	4.40E+03	4.35E+03	45.921859	0.0099666443
241	3.55E+03	3.55E+03	6.2624955	0.0013591798
242	3.04E+03	3.06E+03	-19.605569	-0.004255092
243	3.13E+03	3.15E+03	-13.584098	-0.0029482228
244	3.97E+03	3.96E+03	13.398	0.0029078331
245	4.52E+03	4.46E+03	55.839271	0.0121190685
246	4.14E+03	4.12E+03	26.062853	0.0056565477
247	4.03E+03	4.01E+03	16.628349	0.0036089314
248	3.58E+03	3.57E+03	9.3451141	0.0020282156
249	3.98E+03	3.97E+03	12.259245	0.0026606836
250	4.10E+03	4.08E+03	20.6363	0.0044787965
251	4.01E+03	4.00E+03	15.525692	0.0033696164
252	4.14E+03	4.11E+03	24.928371	0.0054103256
253	3.13E+03	3.15E+03	-12.200826	-0.0026480046
254	4.06E+03	4.05E+03	12.961555	0.0028131093
255	3.93E+03	3.92E+03	13.385421	0.002905103
256	3.25E+03	3.26E+03	-4.0796411	-0.0008854243
257	3.23E+03	3.23E+03	-2.7126406	-0.0005887376
258	3.99E+03	3.98E+03	9.8741701	0.0021430391
259	3.02E+03	3.03E+03	-13.218857	-0.0028689528
260	4.00E+03	3.99E+03	3.5080783	0.0007613753
261	3.46E+03	3.47E+03	-8.7305267	-0.0018948287
262	3.51E+03	3.50E+03	9.5605111	0.0020749642
263	4.21E+03	4.19E+03	20.991837	0.0045559605
264	3.01E+03	3.02E+03	-9.4576162	-0.0020526324
265	4.01E+03	4.00E+03	15.925269	0.0034563386
266	3.22E+03	3.21E+03	2.0889265	0.0004533699
267	3.83E+03	3.82E+03	10.951984	0.0023769623
268	4.00E+03	3.99E+03	4.6770104	0.0010150743
269	4.09E+03	4.08E+03	12.449173	0.0027019045
270	4.03E+03	4.01E+03	16.793817	0.0036448438
271	3.22E+03	3.22E+03	5.2275053	0.0011345509
272	3.16E+03	3.15E+03	12.75347	0.0027679476
273	3.08E+03	3.07E+03	6.7277448	0.0014601552
274	4.01E+03	3.99E+03	16.32584	0.0035432764
275	3.79E+03	3.78E+03	5.8153233	0.0012621279
276	4.44E+03	4.39E+03	48.725014	0.0105750267
277	3.23E+03	3.23E+03	-0.33893552	-7.35608239225028E-05
278	3.73E+03	3.73E+03	5.7691472	0.0012521061
279	3.92E+03	3.90E+03	14.429262	0.0031316529
280	3.66E+03	3.65E+03	6.6906247	0.0014520988
281	3.33E+03	3.32E+03	12.432098	0.0026981987
282	4.26E+03	4.23E+03	33.421858	0.0072537083
283	3.80E+03	3.80E+03	-4.6931204	-0.0010185707
284	4.49E+03	4.43E+03	54.683959	0.0118683255
285	3.29E+03	3.29E+03	3.518085	0.0007635471
286	4.14E+03	4.12E+03	26.198094	0.0056858997
287	4.18E+03	4.15E+03	28.859447	0.0062635061
288	3.62E+03	3.61E+03	9.9237863	0.0021538076
289	4.09E+03	4.07E+03	21.776061	0.0047261644
290	3.92E+03	3.91E+03	11.165567	0.0024233173
291	3.28E+03	3.27E+03	9.3474474	0.002028722
292	4.19E+03	4.16E+03	28.312656	0.0061448334
293	4.05E+03	4.03E+03	17.9594	0.0038978159
294	4.61E+03	4.54E+03	64.039694	0.0138988462
295	4.00E+03	3.98E+03	14.865997	0.0032302274
296	3.79E+03	3.78E+03	10.327291	0.0022440136
297	3.15E+03	3.14E+03	8.5196172	0.0018512247
298	3.02E+03	3.04E+03	-19.620981	-0.0042634363
299	3.30E+03	3.31E+03	-8.9383402	-0.0019422089
300	3.86E+03	3.85E+03	7.9385636	0.0017249678
301	3.73E+03	3.72E+03	9.8977037	0.0021506687
302	4.23E+03	4.20E+03	28.407112	0.0061725717
303	3.51E+03	3.52E+03	-9.2881588	-0.0020182209
304	3.05E+03	3.07E+03	-19.727743	-0.0042866346
305	3.30E+03	3.31E+03	-11.974881	-0.0026020178
306	3.85E+03	3.84E+03	11.965196	0.0025999134
307	3.17E+03	3.16E+03	6.4878951	0.0014097525
308	4.10E+03	4.07E+03	21.321936	0.0046330362
309	4.45E+03	4.40E+03	51.932903	0.0112844828
310	3.76E+03	3.77E+03	-2.5626165	-0.0005568301
311	4.37E+03	4.33E+03	43.809691	0.0095193929
312	3.63E+03	3.63E+03	6.3489886	0.0013795696
313	4.33E+03	4.29E+03	39.631609	0.0086115388
314	3.55E+03	3.54E+03	9.4891474	0.0020618936
315	3.23E+03	3.24E+03	-6.6181866	-0.0014380635
316	3.74E+03	3.73E+03	8.6937779	0.001889068
317	3.34E+03	3.32E+03	13.194144	0.0028669511
318	4.45E+03	4.40E+03	50.392789	0.010949832
319	4.05E+03	4.03E+03	18.02021	0.0039156053
320	3.87E+03	3.86E+03	12.36494	0.0026867736
321	3.33E+03	3.33E+03	7.2599516	0.0015775124
322	3.53E+03	3.54E+03	-9.7858695	-0.0021263683
323	3.91E+03	3.89E+03	12.320852	0.0026771937
324	3.54E+03	3.53E+03	9.7416869	0.0021167678
325	4.13E+03	4.10E+03	25.043663	0.005441729
326	3.75E+03	3.75E+03	0.89956655	0.0001954665
327	3.29E+03	3.28E+03	11.829492	0.0025704263
328	3.49E+03	3.48E+03	9.0942758	0.0019760921
329	4.15E+03	4.12E+03	25.48066	0.0055366839
330	3.81E+03	3.82E+03	-7.1274388	-0.0015487188
331	3.69E+03	3.68E+03	9.9619393	0.0021646264
332	3.58E+03	3.60E+03	-11.691228	-0.002540383
333	3.70E+03	3.69E+03	9.7637637	0.0021215649
334	3.17E+03	3.16E+03	13.00988	0.0028269124
335	3.41E+03	3.41E+03	8.194024	0.0017804767
336	3.69E+03	3.69E+03	9.7025521	0.0021082642
337	3.75E+03	3.74E+03	10.419756	0.0022641052
338	3.55E+03	3.54E+03	8.8880798	0.0019312878
339	4.48E+03	4.43E+03	52.037559	0.0113072235
340	3.81E+03	3.80E+03	6.9441923	0.0015089012
341	4.24E+03	4.20E+03	32.851798	0.007138356
342	4.23E+03	4.20E+03	32.021743	0.0069579936
343	3.54E+03	3.53E+03	10.27783	0.0022332662
344	3.59E+03	3.60E+03	-11.948362	-0.0025962555
345	3.23E+03	3.24E+03	-10.273834	-0.0022323979
346	3.49E+03	3.49E+03	1.8205375	0.000395584
347	3.50E+03	3.49E+03	10.736836	0.0023330034
348	3.61E+03	3.60E+03	9.9367374	0.0021591503
349	4.06E+03	4.04E+03	18.895277	0.0041057483
350	4.31E+03	4.27E+03	39.412057	0.0085638325
351	4.10E+03	4.09E+03	15.112126	0.0032837087
352	4.11E+03	4.10E+03	12.611204	0.0027402842
353	3.21E+03	3.22E+03	-9.4259801	-0.002048168
354	3.65E+03	3.64E+03	6.9532616	0.0015108718
355	4.09E+03	4.07E+03	20.623186	0.0044812051
356	3.25E+03	3.24E+03	8.3157259	0.0018069213
357	3.22E+03	3.22E+03	2.6678977	0.0005797066
358	3.45E+03	3.44E+03	10.401351	0.002260106
359	4.01E+03	4.00E+03	17.109881	0.0037178002
360	3.66E+03	3.65E+03	9.0405963	0.0019644281
361	3.52E+03	3.51E+03	10.546921	0.0022917369
362	3.62E+03	3.63E+03	-7.992493	-0.0017366861
363	4.18E+03	4.15E+03	27.809561	0.0060427301
364	3.74E+03	3.73E+03	5.7876581	0.0012575983
365	3.23E+03	3.24E+03	-11.737137	-0.0025503585
366	3.25E+03	3.26E+03	-12.250664	-0.0026619426
367	2.90E+03	2.91E+03	-11.084622	-0.0024085737
368	4.44E+03	4.39E+03	49.630945	0.0107842912
369	3.37E+03	3.36E+03	13.077257	0.0028415527
370	3.57E+03	3.56E+03	9.9495392	0.002161932
371	3.86E+03	3.85E+03	12.617511	0.0027416547
372	3.42E+03	3.43E+03	-9.5333458	-0.0020714975
373	3.17E+03	3.17E+03	1.9170216	0.000416549
374	4.16E+03	4.14E+03	21.780673	0.004732715
375	3.61E+03	3.60E+03	9.9713244	0.0021666657
376	3.42E+03	3.43E+03	-7.3983001	-0.0016075741
377	3.40E+03	3.41E+03	-6.8101315	-0.0014797712
378	4.06E+03	4.04E+03	20.819305	0.0045238197
379	3.87E+03	3.86E+03	9.7597716	0.0021206975
380	3.77E+03	3.76E+03	10.893622	0.0023670714
381	3.97E+03	3.96E+03	9.1691857	0.0019923692
382	3.84E+03	3.84E+03	-2.7907218	-0.000606395
383	3.98E+03	3.96E+03	12.554772	0.0027280221
384	4.27E+03	4.24E+03	30.331092	0.0065906327
385	3.63E+03	3.64E+03	-7.1430779	-0.001552117
386	4.29E+03	4.25E+03	34.812182	0.0075643272
387	3.22E+03	3.24E+03	-13.078704	-0.0028418671
388	3.68E+03	3.67E+03	9.8222993	0.0021342841
389	3.52E+03	3.51E+03	10.328793	0.0022443399
390	4.23E+03	4.20E+03	32.562793	0.0070755582
391	3.60E+03	3.59E+03	9.7032153	0.0021084084
392	4.39E+03	4.34E+03	46.174741	0.0100332938
393	3.75E+03	3.75E+03	2.8694523	0.0006235023
394	3.47E+03	3.47E+03	-3.6621247	-0.0007957418
395	4.32E+03	4.28E+03	39.35734	0.008551943
396	3.82E+03	3.81E+03	9.6280329	0.002092072
397	3.70E+03	3.70E+03	7.0361496	0.0015288826
398	3.98E+03	3.97E+03	12.096851	0.0026285206
399	3.25E+03	3.24E+03	12.370686	0.0026880222
400	3.31E+03	3.30E+03	10.109105	0.002196604
401	3.19E+03	3.17E+03	12.072083	0.0026231388
402	3.70E+03	3.69E+03	8.4797793	0.0018425684
403	4.32E+03	4.28E+03	38.529839	0.0083721356
404	4.12E+03	4.10E+03	23.891377	0.0051913492
405	3.93E+03	3.92E+03	15.003189	0.0032600378
406	4.13E+03	4.10E+03	23.7729	0.0051656054
407	4.06E+03	4.04E+03	18.51447	0.0040230029
408	4.07E+03	4.05E+03	21.02577	0.0045686824
409	3.92E+03	3.91E+03	11.481212	0.0024947487
410	3.48E+03	3.47E+03	9.3941904	0.0020412604
411	3.99E+03	3.97E+03	15.845338	0.0034430281
412	3.19E+03	3.20E+03	-10.483169	-0.0022778842
413	3.74E+03	3.74E+03	-5.0499149	-0.0010972943
414	3.68E+03	3.68E+03	0.13886375	3.01736570271324E-05
415	3.37E+03	3.38E+03	-9.8904025	-0.0021490822
416	4.38E+03	4.34E+03	45.406737	0.0098664144
417	3.44E+03	3.43E+03	11.464063	0.0024910224
418	3.78E+03	3.78E+03	1.2851437	0.0002792484
419	4.23E+03	4.20E+03	31.742419	0.0068972994
420	3.59E+03	3.58E+03	9.9711162	0.0021666204
421	4.05E+03	4.04E+03	13.463494	0.002925478
422	3.77E+03	3.76E+03	8.0531782	0.0017498724
423	2.99E+03	3.00E+03	-13.101243	-0.0028467646
424	3.51E+03	3.50E+03	10.705398	0.0023261723
425	4.02E+03	4.01E+03	16.244825	0.0035298325
426	3.69E+03	3.68E+03	7.4856851	0.001626562
427	4.55E+03	4.49E+03	57.202385	0.0124294868
428	4.23E+03	4.20E+03	32.266292	0.0070111316
429	3.92E+03	3.90E+03	11.855256	0.0025760245
430	4.03E+03	4.02E+03	8.7369453	0.0018984479
431	4.30E+03	4.26E+03	37.189702	0.0080809377
432	3.05E+03	3.07E+03	-19.344399	-0.0042033379
433	4.09E+03	4.07E+03	22.682763	0.0049287299
434	3.06E+03	3.05E+03	1.6000397	0.0003476721
435	3.18E+03	3.19E+03	-12.196128	-0.0026500925
436	3.47E+03	3.48E+03	-11.245757	-0.0024435867
437	3.87E+03	3.86E+03	6.1191725	0.0013296329
438	3.11E+03	3.12E+03	-9.8558996	-0.0021415851
439	4.43E+03	4.38E+03	46.134961	0.01002465
440	3.66E+03	3.65E+03	9.8976105	0.0021506484
441	3.27E+03	3.28E+03	-5.8165055	-0.0012638665
442	3.35E+03	3.35E+03	5.8539127	0.0012719947
443	3.12E+03	3.14E+03	-15.300379	-0.0033246142
444	3.45E+03	3.46E+03	-8.5904387	-0.0018666135
445	3.72E+03	3.72E+03	9.2699283	0.0020142596
446	3.52E+03	3.51E+03	10.031142	0.0021796634
447	3.47E+03	3.46E+03	10.132344	0.0022016536
448	3.71E+03	3.70E+03	8.28423	0.0018000775
449	3.37E+03	3.36E+03	12.377631	0.0026895312
450	3.64E+03	3.64E+03	7.3941892	0.0016066809
451	4.35E+03	4.30E+03	42.290661	0.0091893234
452	4.13E+03	4.11E+03	24.729477	0.0053734596
453	3.67E+03	3.66E+03	1.5405619	0.0003347482
454	3.99E+03	3.98E+03	13.844376	0.0030082398
455	3.74E+03	3.74E+03	-0.18770527	-4.07864143029789E-05
456	3.67E+03	3.67E+03	2.7518437	0.0005979472
457	3.78E+03	3.78E+03	3.8668649	0.0008402298
458	3.77E+03	3.77E+03	5.1484796	0.0011187114
459	3.60E+03	3.59E+03	5.3719093	0.0011672603
460	3.83E+03	3.82E+03	11.226797	0.0024394669
461	4.38E+03	4.34E+03	43.257312	0.0093993666
462	3.25E+03	3.26E+03	-10.370014	-0.0022532968
463	3.44E+03	3.45E+03	-11.197286	-0.0024330545
464	4.34E+03	4.30E+03	41.76163	0.0090743704
465	4.24E+03	4.21E+03	33.084593	0.00718894
466	3.29E+03	3.28E+03	10.583298	0.0022996412
467	3.31E+03	3.29E+03	12.675264	0.0027542038
468	4.37E+03	4.33E+03	41.919092	0.0091085852
469	4.09E+03	4.07E+03	22.573369	0.0049049597
470	3.66E+03	3.65E+03	3.3570492	0.0007294521
471	3.68E+03	3.68E+03	0.68906166	0.000149726
472	3.36E+03	3.35E+03	8.6880134	0.0018878155
473	3.24E+03	3.23E+03	13.91621	0.0030238485
474	4.41E+03	4.36E+03	48.053739	0.0104415806
475	3.10E+03	3.12E+03	-16.280587	-0.0035376032
476	3.83E+03	3.82E+03	9.500219	0.0020642994
477	3.69E+03	3.68E+03	10.019991	0.0021772404
478	3.30E+03	3.31E+03	-12.031957	-0.0026144198
479	3.67E+03	3.66E+03	9.6857535	0.0021046141
480	4.16E+03	4.13E+03	25.756829	0.0055966926
481	4.51E+03	4.45E+03	56.146224	0.0121999939
482	3.68E+03	3.67E+03	9.5847826	0.0020826742
483	4.17E+03	4.15E+03	27.591826	0.0059954185
484	4.31E+03	4.27E+03	38.574323	0.0083818015
485	3.64E+03	3.63E+03	9.8927289	0.0021495877
486	3.63E+03	3.62E+03	4.3841823	0.0009526375
487	3.29E+03	3.30E+03	-9.6569336	-0.0020983518
488	3.89E+03	3.88E+03	8.5164498	0.0018505365
489	3.87E+03	3.88E+03	-4.5367964	-0.0009857989
490	4.04E+03	4.02E+03	19.456943	0.0042277925
491	3.58E+03	3.57E+03	6.9649207	0.0015134053
492	3.90E+03	3.90E+03	4.9428068	0.0010740208
493	3.46E+03	3.46E+03	1.5276784	0.0003319487
494	3.29E+03	3.30E+03	-9.8980182	-0.002150737
495	3.00E+03	3.00E+03	0.098713372	2.14493950416846E-05
496	4.18E+03	4.15E+03	28.686971	0.0062333822
497	3.47E+03	3.46E+03	9.0903482	0.0019752387
498	4.06E+03	4.04E+03	20.488436	0.0044519253
499	3.26E+03	3.27E+03	-12.520264	-0.0027205239
500	3.65E+03	3.64E+03	6.8614179	0.0014909152
501	3.14E+03	3.14E+03	-2.885082	-0.0006268985
502	3.29E+03	3.28E+03	10.087666	0.0021919455
503	3.67E+03	3.67E+03	7.2680318	0.0015792682
504	4.00E+03	3.98E+03	17.47728	0.0037976322
505	4.06E+03	4.04E+03	19.006784	0.0041299776
506	4.04E+03	4.02E+03	18.779936	0.0040806859
507	3.50E+03	3.51E+03	-8.1083973	-0.0017618709
508	3.66E+03	3.66E+03	-0.33401695	-7.25784295076925E-05
509	4.30E+03	4.26E+03	38.271689	0.0083160423
510	3.30E+03	3.29E+03	13.663304	0.0029688947
511	3.23E+03	3.23E+03	-1.5617464	-0.0003393513
512	3.96E+03	3.95E+03	14.909204	0.0032396159
513	3.29E+03	3.27E+03	13.368431	0.0029048218
514	3.32E+03	3.31E+03	14.022482	0.0030469403
515	3.05E+03	3.07E+03	-18.971252	-0.0041222569
516	3.72E+03	3.71E+03	9.4322774	0.0020495363
517	3.73E+03	3.73E+03	7.8084396	0.0016966932
518	3.23E+03	3.23E+03	0.0013233422	2.87548576733171E-07
519	4.24E+03	4.21E+03	27.063236	0.0058805613
520	3.74E+03	3.73E+03	10.288163	0.0022355114
521	3.53E+03	3.53E+03	-5.9848042	-0.0013004361
522	3.76E+03	3.76E+03	0.61889384	0.0001344792
523	3.52E+03	3.53E+03	-7.239789	-0.0015731313
524	3.63E+03	3.62E+03	6.5204557	0.0014168276
525	3.02E+03	3.03E+03	-9.1842104	-0.001995634
526	3.80E+03	3.79E+03	10.565046	0.0022956753
527	2.92E+03	2.93E+03	-4.2147103	-0.000915813
528	4.07E+03	4.05E+03	20.347541	0.0044213103
529	3.69E+03	3.70E+03	-3.4608709	-0.0007520115
530	3.21E+03	3.22E+03	-9.5135258	-0.0020671908
531	3.91E+03	3.90E+03	13.998262	0.0030416776
532	3.96E+03	3.94E+03	15.787225	0.0034304008
533	3.83E+03	3.83E+03	6.8769922	0.0014942993
534	4.01E+03	3.99E+03	17.632939	0.0038314553
535	4.31E+03	4.27E+03	36.170704	0.00785952
536	3.70E+03	3.69E+03	5.5406233	0.0012039202
537	4.18E+03	4.15E+03	27.827109	0.0060465431
538	3.76E+03	3.75E+03	9.3390233	0.0020292732
539	4.01E+03	3.99E+03	17.947882	0.0038998892
540	3.92E+03	3.91E+03	13.33438	0.0028974229
541	3.82E+03	3.81E+03	8.8131467	0.0019150057
542	4.42E+03	4.37E+03	47.985243	0.0104266971
543	4.45E+03	4.40E+03	51.468437	0.0111835592
544	3.51E+03	3.50E+03	6.5968378	0.0014334246
545	3.30E+03	3.31E+03	-9.5812429	-0.002081905
546	4.04E+03	4.02E+03	18.49894	0.0040196284
547	3.87E+03	3.86E+03	11.355458	0.0024674236
548	3.44E+03	3.46E+03	-11.193899	-0.0024323185
549	3.79E+03	3.79E+03	9.0954403	0.0019763451
550	4.44E+03	4.39E+03	50.251124	0.0109190496
551	3.34E+03	3.35E+03	-11.423145	-0.0024821313
552	3.87E+03	3.86E+03	12.050428	0.0026184334
553	3.24E+03	3.24E+03	5.4618106	0.001186795
554	4.01E+03	3.99E+03	17.300452	0.0037592093
555	3.88E+03	3.86E+03	12.995946	0.0028238847
556	3.85E+03	3.85E+03	2.2775464	0.0004948873
557	4.10E+03	4.08E+03	21.09966	0.0045847379
558	3.91E+03	3.91E+03	-0.70108012	-0.0001523375
559	4.37E+03	4.33E+03	42.711993	0.0092808744
560	3.86E+03	3.85E+03	10.074202	0.0021890199
561	3.88E+03	3.88E+03	-1.9618471	-0.0004262891
562	4.13E+03	4.11E+03	17.564851	0.0038166605
563	3.99E+03	3.97E+03	17.017498	0.0036977264
564	4.50E+03	4.45E+03	51.604593	0.0112131445
565	4.52E+03	4.46E+03	57.686367	0.0125346511
566	3.76E+03	3.76E+03	5.127801	0.0011142181
567	3.77E+03	3.76E+03	10.427739	0.0022658399
568	2.96E+03	2.97E+03	-5.2040321	-0.0011307824
569	3.03E+03	3.03E+03	5.2728731	0.0011457408
570	4.40E+03	4.36E+03	44.898642	0.0097560107
571	4.53E+03	4.48E+03	55.358867	0.0120289094
572	4.24E+03	4.21E+03	23.136236	0.0050272649
573	3.49E+03	3.48E+03	9.9959258	0.0021720113
574	4.38E+03	4.33E+03	44.932919	0.0097634587
575	3.18E+03	3.19E+03	-13.583821	-0.0029516238
576	3.66E+03	3.66E+03	5.1046214	0.0011091814
577	3.14E+03	3.15E+03	-5.8999703	-0.0012820025
578	3.91E+03	3.90E+03	13.942941	0.0030296569
579	3.77E+03	3.75E+03	10.431584	0.0022666753
580	3.06E+03	3.08E+03	-19.036016	-0.0041363294
581	3.93E+03	3.92E+03	14.397366	0.0031283988
582	3.71E+03	3.71E+03	-1.5975582	-0.0003471329
583	2.94E+03	2.96E+03	-11.371198	-0.0024708437
584	4.01E+03	4.00E+03	15.522081	0.0033727877
585	3.31E+03	3.33E+03	-11.410379	-0.0024793574
586	3.59E+03	3.58E+03	7.2880553	0.0015836191
587	3.95E+03	3.94E+03	11.798019	0.0025635875
588	3.82E+03	3.81E+03	8.8829229	0.0019301673
589	3.04E+03	3.05E+03	-15.864307	-0.0034471499
590	3.54E+03	3.53E+03	10.359385	0.0022509872
591	3.90E+03	3.90E+03	-1.5025611	-0.000326491
592	4.04E+03	4.02E+03	19.227485	0.0041779337
593	3.99E+03	3.98E+03	14.333626	0.0031145487
594	3.54E+03	3.55E+03	-6.6600595	-0.0014471621
595	4.44E+03	4.40E+03	48.646707	0.0105704264
596	3.19E+03	3.20E+03	-10.949571	-0.0023792286
597	3.63E+03	3.63E+03	-0.49241439	-0.0001069966
598	4.02E+03	4.00E+03	18.500261	0.0040199154
599	3.88E+03	3.87E+03	8.8292854	0.0019185124
600	3.73E+03	3.72E+03	10.07093	0.002188309
601	3.42E+03	3.42E+03	-3.1195493	-0.0006778458
602	3.10E+03	3.10E+03	2.3149781	0.0005030208
603	3.88E+03	3.87E+03	7.2309798	0.0015712171
604	4.00E+03	3.99E+03	15.120551	0.0032855394
605	3.77E+03	3.76E+03	8.4555095	0.0018372948
606	3.83E+03	3.82E+03	4.7881034	0.0010404054
607	3.17E+03	3.17E+03	-0.19645157	-4.26868948564452E-05
608	3.20E+03	3.21E+03	-2.1912301	-0.0004761316
609	4.12E+03	4.10E+03	23.275294	0.0050574807
610	4.13E+03	4.11E+03	24.210314	0.0052606509
611	3.44E+03	3.43E+03	11.187636	0.0024309576
612	3.92E+03	3.91E+03	12.152435	0.0026405985
613	3.65E+03	3.64E+03	8.0497828	0.0017491346
614	4.16E+03	4.14E+03	27.254796	0.0059221854
615	4.10E+03	4.08E+03	21.623564	0.0046985769
616	2.93E+03	2.93E+03	-4.3387679	-0.0009427694
617	3.69E+03	3.70E+03	-1.9583627	-0.000425532
618	3.79E+03	3.78E+03	8.9162186	0.0019374021
619	3.12E+03	3.11E+03	11.703916	0.0025431399
620	3.54E+03	3.53E+03	7.7254529	0.001678661
621	4.50E+03	4.44E+03	51.531072	0.0111971691
622	2.98E+03	2.98E+03	-0.38928087	-8.45867078960759E-05
623	3.33E+03	3.33E+03	-2.7219179	-0.0005914446
624	3.17E+03	3.16E+03	12.394625	0.0026932239
625	3.97E+03	3.95E+03	15.818379	0.0034371702
626	3.32E+03	3.31E+03	11.237178	0.0024417226
627	3.84E+03	3.83E+03	8.0584649	0.0017510211
628	3.53E+03	3.52E+03	2.7882411	0.000605856
629	4.31E+03	4.28E+03	34.53602	0.00750432
630	3.44E+03	3.44E+03	0.34104236	0.000074105
631	3.92E+03	3.90E+03	13.894999	0.0030192396
632	3.21E+03	3.22E+03	-5.0128021	-0.0010892301
633	4.22E+03	4.19E+03	31.399154	0.0068227115
634	3.63E+03	3.62E+03	9.7260169	0.0021133629
635	3.64E+03	3.64E+03	2.8256276	0.0006139797
636	3.47E+03	3.48E+03	-9.8517667	-0.002140687
637	3.97E+03	3.97E+03	5.0532784	0.0010980251
638	3.47E+03	3.46E+03	10.356953	0.0022504588
639	3.22E+03	3.23E+03	-12.202378	-0.0026514506
640	4.48E+03	4.43E+03	50.791913	0.0110365575
641	4.09E+03	4.07E+03	20.84146	0.0045286338
642	4.19E+03	4.16E+03	29.333076	0.0063737741
643	3.61E+03	3.60E+03	9.9013016	0.0021514505
644	3.95E+03	3.94E+03	13.103283	0.0028472079
645	4.48E+03	4.43E+03	49.64852	0.01078811
646	3.82E+03	3.81E+03	9.2398181	0.0020077169
647	3.00E+03	3.00E+03	-1.8829315	-0.0004091415
648	3.06E+03	3.06E+03	6.3563262	0.001381164
649	3.47E+03	3.46E+03	11.051102	0.0024012902
650	3.88E+03	3.87E+03	8.9516517	0.0019451014
651	3.71E+03	3.70E+03	8.3240031	0.0018087198
652	3.54E+03	3.53E+03	9.7393589	0.002116262
653	3.06E+03	3.08E+03	-17.228583	-0.0037435929
654	3.17E+03	3.17E+03	8.3804968	0.0018209953
655	4.43E+03	4.38E+03	49.594905	0.01077646
656	3.74E+03	3.73E+03	9.124926	0.0019827521
657	3.83E+03	3.82E+03	10.241834	0.0022254446
658	3.33E+03	3.33E+03	2.7461951	0.0005967198
659	3.95E+03	3.94E+03	11.616198	0.0025240797
660	3.75E+03	3.75E+03	-4.2128266	-0.0009154037
661	3.79E+03	3.78E+03	7.4253466	0.001613451
662	4.43E+03	4.39E+03	44.063206	0.0095744791
663	4.11E+03	4.08E+03	23.693069	0.0051482589
664	3.65E+03	3.64E+03	9.3632712	0.002034542
665	4.11E+03	4.09E+03	18.220913	0.003959216
666	4.52E+03	4.46E+03	56.563306	0.0122906215
667	3.72E+03	3.71E+03	5.6086808	0.0012187083
668	3.29E+03	3.27E+03	12.290007	0.0026704914
669	3.87E+03	3.86E+03	10.195874	0.002215458
670	4.06E+03	4.04E+03	11.179885	0.0024292734
671	4.58E+03	4.52E+03	61.636977	0.0133930778
672	3.36E+03	3.35E+03	11.262096	0.002447137
673	3.94E+03	3.94E+03	6.2312068	0.0013539768
674	3.30E+03	3.28E+03	13.019724	0.0028290514
675	2.99E+03	3.00E+03	-0.57698339	-0.0001253725
676	3.35E+03	3.35E+03	-8.0223282	-0.001743169
677	3.02E+03	3.02E+03	-2.4953525	-0.0005422143
678	4.38E+03	4.34E+03	45.393863	0.0098636171
679	4.08E+03	4.07E+03	15.712672	0.0034142012
680	3.94E+03	3.93E+03	12.348551	0.0026832124
681	4.40E+03	4.36E+03	44.913933	0.0097593332
682	4.16E+03	4.14E+03	27.395758	0.0059528149
683	4.10E+03	4.08E+03	21.663691	0.0047072961
684	2.93E+03	2.93E+03	-5.9319228	-0.0012889455
685	3.09E+03	3.08E+03	7.3420586	0.0015953534
686	4.14E+03	4.12E+03	25.471615	0.0055347186
687	3.93E+03	3.92E+03	10.745085	0.0023347959
688	3.56E+03	3.55E+03	8.383359	0.0018216172
689	3.33E+03	3.32E+03	3.0471846	0.0006621217
690	3.82E+03	3.81E+03	11.618781	0.002524641
691	3.20E+03	3.19E+03	11.969665	0.0026008844
692	3.04E+03	3.05E+03	-13.849594	-0.0030093736
693	3.96E+03	3.94E+03	11.911422	0.0025882288
694	3.45E+03	3.44E+03	11.595712	0.0025196283
695	4.16E+03	4.13E+03	27.214311	0.0059133884
696	3.49E+03	3.50E+03	-5.534185	-0.0012025212
697	4.10E+03	4.09E+03	16.524926	0.0035906956
698	4.07E+03	4.05E+03	19.476461	0.0042320336
699	4.03E+03	4.01E+03	17.933723	0.0038968126
700	4.53E+03	4.47E+03	55.68974	0.0121008047
701	4.17E+03	4.14E+03	27.127302	0.0058944822
702	3.21E+03	3.21E+03	-0.70694586	-0.000153612
703	3.06E+03	3.08E+03	-18.575676	-0.0040363023
704	4.04E+03	4.03E+03	17.731985	0.003852977
705	3.12E+03	3.11E+03	6.4510883	0.0014017548
706	3.00E+03	2.99E+03	3.7690998	0.0008189864
707	4.09E+03	4.07E+03	22.47558	0.0048837111
708	3.41E+03	3.42E+03	-10.632623	-0.002310359
709	3.42E+03	3.43E+03	-11.018935	-0.0023943006
710	3.79E+03	3.78E+03	9.10322	0.0019780356
711	4.06E+03	4.04E+03	18.426612	0.0040039123
712	3.96E+03	3.94E+03	14.669889	0.0031876152
713	4.09E+03	4.07E+03	21.468452	0.0046648726
714	3.19E+03	3.20E+03	-14.301162	-0.0031074946
715	3.65E+03	3.65E+03	-6.4441829	-0.0014002543
716	4.35E+03	4.31E+03	42.809491	0.0093020597
717	4.33E+03	4.29E+03	39.986173	0.0086885819
718	4.29E+03	4.25E+03	37.428567	0.0081328406
719	4.04E+03	4.03E+03	14.976865	0.0032543179
720	3.32E+03	3.33E+03	-7.0063442	-0.0015224061
721	3.47E+03	3.48E+03	-10.867866	-0.0023614749
722	4.20E+03	4.17E+03	29.024238	0.0063066668
723	4.29E+03	4.25E+03	37.439363	0.0081351865
724	4.01E+03	3.99E+03	18.02017	0.0039155966
725	4.06E+03	4.05E+03	7.9317965	0.0017234974
726	4.07E+03	4.06E+03	15.639813	0.0033983696
727	3.35E+03	3.34E+03	4.6375277	0.0010076868
728	4.10E+03	4.07E+03	22.60793	0.0049124694
729	4.29E+03	4.26E+03	35.294038	0.0076690295
730	3.97E+03	3.95E+03	14.865679	0.0032301583
731	3.64E+03	3.63E+03	9.364788	0.0020348716
732	3.84E+03	3.83E+03	11.878556	0.0025810874
733	3.43E+03	3.42E+03	11.471041	0.0024925386
734	4.56E+03	4.50E+03	61.100203	0.0132764423
735	3.38E+03	3.37E+03	12.802279	0.0027818029
736	4.50E+03	4.45E+03	55.722704	0.0121079674
737	2.99E+03	3.00E+03	-15.383775	-0.0033427352
738	3.80E+03	3.80E+03	5.4544295	0.0011851911
739	3.72E+03	3.71E+03	7.9386035	0.0017249765
740	3.96E+03	3.94E+03	15.899246	0.0034547418
741	3.48E+03	3.48E+03	6.5195094	0.001416622
742	3.95E+03	3.94E+03	11.594925	0.0025194573
743	3.48E+03	3.49E+03	-7.7032866	-0.0016738445
744	3.41E+03	3.40E+03	12.291285	0.0026707691
745	3.62E+03	3.63E+03	-3.9254679	-0.0008529636
746	2.99E+03	3.00E+03	-11.754254	-0.0025540779
747	4.01E+03	3.99E+03	16.220948	0.0035246443
748	4.30E+03	4.26E+03	37.281051	0.0081007869
749	4.06E+03	4.05E+03	14.641819	0.0031815159
750	3.37E+03	3.36E+03	13.082915	0.0028427822
751	3.41E+03	3.42E+03	-8.442482	-0.001834464
752	3.13E+03	3.13E+03	-1.9121021	-0.00041548
753	4.43E+03	4.38E+03	49.80268	0.0108216074
754	3.74E+03	3.73E+03	10.261268	0.0022296674
755	3.12E+03	3.13E+03	-8.8321911	-0.0019191438
756	3.59E+03	3.60E+03	-10.298623	-0.0022377843
757	3.40E+03	3.40E+03	-4.0784766	-0.0008862108
758	3.62E+03	3.62E+03	-2.7698674	-0.0006018635
759	4.45E+03	4.40E+03	49.889434	0.0108404582
760	3.78E+03	3.77E+03	10.826888	0.0023525708
761	3.36E+03	3.37E+03	-9.736037	-0.0021155402
762	3.42E+03	3.43E+03	-8.7833073	-0.0019085219
763	3.26E+03	3.27E+03	-1.1428709	-0.000248334
764	4.24E+03	4.20E+03	33.120827	0.0071968132
765	4.15E+03	4.13E+03	25.541954	0.0055500025
766	4.04E+03	4.02E+03	17.054033	0.003705665
767	3.70E+03	3.70E+03	5.6929508	0.0012370193
768	4.11E+03	4.08E+03	22.402282	0.0048677842
769	3.79E+03	3.78E+03	9.3384987	0.0020291592
770	3.87E+03	3.87E+03	5.5068456	0.0011965806
771	3.22E+03	3.22E+03	2.0654155	0.0004487934
772	3.20E+03	3.21E+03	-13.57878	-0.0029505285
773	3.71E+03	3.70E+03	6.5842945	0.0014306991
774	3.46E+03	3.45E+03	7.2543255	0.0015762899
775	3.79E+03	3.78E+03	8.0138509	0.0017413269
776	3.43E+03	3.44E+03	-6.3706789	-0.0013842827
777	3.12E+03	3.12E+03	0.32132776	6.98211997266148E-05
778	4.08E+03	4.06E+03	21.617438	0.0046972458
779	3.52E+03	3.51E+03	9.3108972	0.0020231617
780	3.01E+03	3.03E+03	-19.382138	-0.0042115382
781	3.77E+03	3.77E+03	5.9301637	0.0012885633
782	3.28E+03	3.28E+03	6.737053	0.001463892
783	4.16E+03	4.14E+03	24.369324	0.0052952021
784	3.38E+03	3.38E+03	3.7442768	0.0008135926
785	3.37E+03	3.37E+03	7.3171774	0.001589947
786	3.11E+03	3.11E+03	3.5238281	0.0007656914
787	3.58E+03	3.57E+03	4.7301517	0.0010278131
788	3.86E+03	3.85E+03	8.9980102	0.0019551746
789	4.10E+03	4.08E+03	22.365783	0.0048598534
790	4.23E+03	4.20E+03	27.655488	0.0060092516
791	3.24E+03	3.23E+03	12.82688	0.0027871484
792	3.94E+03	3.94E+03	-1.8229725	-0.0003961131
793	4.46E+03	4.41E+03	51.637748	0.0112203487
794	3.85E+03	3.84E+03	12.20319	0.002651627
795	3.56E+03	3.57E+03	-8.0425822	-0.00174757
796	3.84E+03	3.83E+03	11.50962	0.0025009214
797	3.99E+03	3.97E+03	17.050296	0.003704853
798	3.52E+03	3.51E+03	10.479989	0.0022771932
799	3.43E+03	3.44E+03	-9.3910139	-0.0020405702
800	3.62E+03	3.63E+03	-4.1639524	-0.0009047838
801	3.76E+03	3.75E+03	6.0830696	0.0013217881
802	4.12E+03	4.10E+03	18.870708	0.0041004097
803	3.54E+03	3.55E+03	-7.9723924	-0.0017323184
804	3.08E+03	3.09E+03	-15.983113	-0.0034729652
805	3.73E+03	3.72E+03	10.328055	0.0022441796
806	3.40E+03	3.41E+03	-9.8732188	-0.0021453484
807	3.80E+03	3.79E+03	10.917578	0.0023722768
808	4.36E+03	4.32E+03	42.868985	0.0093149872
809	3.89E+03	3.87E+03	13.372667	0.0029057423
810	3.52E+03	3.52E+03	-2.5751813	-0.0005595603
811	4.19E+03	4.16E+03	29.351355	0.0063777459
812	3.31E+03	3.32E+03	-7.6041299	-0.0016522988
813	3.26E+03	3.25E+03	12.963605	0.0028168573
814	3.73E+03	3.72E+03	5.8505535	0.0012712648
815	3.25E+03	3.24E+03	9.7999034	0.0021294177
816	4.38E+03	4.34E+03	41.646386	0.0090493291
817	3.40E+03	3.39E+03	11.231572	0.0024405045
818	3.87E+03	3.86E+03	8.0390463	0.0017468016
819	4.07E+03	4.05E+03	21.531167	0.0046785
820	4.27E+03	4.24E+03	31.027505	0.006741956
821	3.97E+03	3.96E+03	16.415432	0.0035669036
822	3.51E+03	3.52E+03	-5.7693166	-0.0012536128
823	3.99E+03	3.97E+03	16.745118	0.003638541
824	3.63E+03	3.63E+03	0.9857474	0.0002141927
825	3.47E+03	3.46E+03	6.1584828	0.0013381746
826	3.11E+03	3.10E+03	2.9999435	0.0006518567
827	2.92E+03	2.94E+03	-14.550158	-0.0031615989
828	4.22E+03	4.19E+03	31.84288	0.0069191286
829	4.15E+03	4.13E+03	25.942483	0.0056370333
830	3.71E+03	3.70E+03	2.1649827	0.0004704284
831	4.24E+03	4.22E+03	26.901036	0.005845317
832	4.24E+03	4.21E+03	23.20598	0.0050424195
833	3.19E+03	3.20E+03	-4.4120965	-0.0009587029
834	3.37E+03	3.37E+03	-3.2513848	-0.0007064923
835	4.50E+03	4.44E+03	52.566582	0.0114221747
836	4.19E+03	4.16E+03	29.162251	0.0063366556
837	3.69E+03	3.69E+03	2.611785	0.0005675139
838	3.62E+03	3.63E+03	-12.061981	-0.0026209438
839	3.83E+03	3.82E+03	11.669408	0.0025356417
840	3.91E+03	3.89E+03	14.090416	0.0030617017
841	3.08E+03	3.10E+03	-17.809667	-0.0038698565
842	3.96E+03	3.95E+03	13.264286	0.0028821922
843	3.97E+03	3.96E+03	8.2719458	0.0017974083
844	4.08E+03	4.06E+03	20.268696	0.0044041781
845	3.23E+03	3.24E+03	-9.5493532	-0.0020749757
846	4.32E+03	4.28E+03	40.353886	0.0087684822
847	4.14E+03	4.12E+03	24.931248	0.0054173024
848	3.00E+03	3.00E+03	4.4509991	0.0009671561
849	3.43E+03	3.42E+03	11.578598	0.0025159096
850	3.31E+03	3.30E+03	14.126546	0.0030695524
851	4.16E+03	4.14E+03	27.34152	0.0059410296
852	4.17E+03	4.14E+03	27.23481	0.0059178426
853	3.87E+03	3.86E+03	10.059386	0.0021858006
854	4.15E+03	4.12E+03	23.645858	0.0051380004
855	3.86E+03	3.85E+03	11.964192	0.0025996952
856	3.52E+03	3.52E+03	4.2529365	0.0009241191
857	4.20E+03	4.17E+03	28.024033	0.0060893326
858	3.31E+03	3.32E+03	-7.6165508	-0.0016549977
859	4.01E+03	4.00E+03	17.728002	0.0038521115
860	3.12E+03	3.13E+03	-7.6063355	-0.0016527781
861	4.20E+03	4.17E+03	29.254649	0.0063567327
862	3.68E+03	3.68E+03	6.7921667	0.0014758676
863	4.16E+03	4.13E+03	26.516657	0.0057617954
864	3.51E+03	3.52E+03	-11.185883	-0.0024305767
865	4.37E+03	4.32E+03	44.198327	0.0096038394
866	3.43E+03	3.43E+03	-0.91623217	-0.0001990878
867	3.48E+03	3.49E+03	-7.6732879	-0.0016673261
868	3.75E+03	3.75E+03	2.1819466	0.0004741144
869	4.06E+03	4.04E+03	20.366077	0.0044253379
870	4.15E+03	4.12E+03	26.127451	0.0056772249
871	3.73E+03	3.72E+03	4.6944912	0.0010200644
872	3.63E+03	3.62E+03	7.8079926	0.0016965961
873	4.32E+03	4.29E+03	35.29238	0.0076686693
874	3.52E+03	3.52E+03	-6.2165152	-0.0013507845
875	4.20E+03	4.17E+03	30.120683	0.006544913
876	3.97E+03	3.95E+03	16.164137	0.0035122998
877	4.35E+03	4.31E+03	42.958449	0.0093344268
878	3.33E+03	3.33E+03	-3.4071035	-0.0007403284
879	3.42E+03	3.43E+03	-4.8789795	-0.0010601518
880	3.67E+03	3.68E+03	-6.9786283	-0.0015163838
881	3.85E+03	3.84E+03	8.2364212	0.0017896892
882	3.67E+03	3.67E+03	2.3848747	0.0005182086
883	3.87E+03	3.85E+03	12.791641	0.0027794913
884	3.59E+03	3.58E+03	7.9569459	0.0017289621
885	3.78E+03	3.77E+03	10.915054	0.0023717284
886	3.58E+03	3.57E+03	8.2592487	0.0017946493
887	3.86E+03	3.85E+03	11.584015	0.0025170867
888	2.97E+03	2.99E+03	-17.477125	-0.0037975985
889	4.19E+03	4.16E+03	29.582447	0.0064279599
890	3.71E+03	3.72E+03	-3.6379859	-0.0007904967
891	4.29E+03	4.26E+03	28.811821	0.0062605108
892	4.35E+03	4.30E+03	42.233945	0.0091769996
893	3.60E+03	3.59E+03	9.0911045	0.001975403
894	3.77E+03	3.76E+03	7.434771	0.0016154989
895	3.54E+03	3.53E+03	10.398683	0.0022595263
896	4.15E+03	4.12E+03	26.330301	0.0057213022
897	3.86E+03	3.85E+03	11.81179	0.0025665798
898	3.70E+03	3.69E+03	10.067227	0.0021875043
899	3.46E+03	3.45E+03	10.996908	0.0023895144
900	4.20E+03	4.17E+03	24.76207	0.0053805418
901	3.30E+03	3.31E+03	-9.8411886	-0.0021383885
902	3.04E+03	3.05E+03	-12.562122	-0.0027296192
903	4.29E+03	4.25E+03	37.054547	0.0080515699
904	3.89E+03	3.88E+03	13.220918	0.0028727688
905	3.74E+03	3.73E+03	8.3426996	0.0018127824
906	3.79E+03	3.78E+03	3.1100233	0.0006757759
907	3.60E+03	3.59E+03	9.1577882	0.0019898927
908	3.12E+03	3.11E+03	9.5719757	0.0020798913
909	3.20E+03	3.21E+03	-12.357502	-0.0026851574
910	4.10E+03	4.07E+03	22.098949	0.0048018731
911	3.39E+03	3.40E+03	-10.949558	-0.0023792257
912	3.66E+03	3.65E+03	9.165226	0.0019915088
913	2.93E+03	2.94E+03	-17.338831	-0.0037675487
914	3.59E+03	3.58E+03	9.7108456	0.0021100663
915	3.50E+03	3.51E+03	-9.0913006	-0.0019754456
916	4.06E+03	4.04E+03	20.004149	0.0043466947
917	3.99E+03	3.99E+03	4.4473077	0.000966354
918	4.07E+03	4.05E+03	15.912539	0.0034576302
919	3.40E+03	3.41E+03	-5.9922206	-0.0013020476
920	3.11E+03	3.10E+03	5.4243076	0.001178646
921	3.01E+03	3.03E+03	-17.209948	-0.0037395437
922	4.37E+03	4.33E+03	44.586694	0.0096882276
923	3.83E+03	3.82E+03	8.9924191	0.0019539597
924	3.97E+03	3.96E+03	12.322541	0.0026775607
925	3.32E+03	3.31E+03	12.700393	0.0027596641
926	3.16E+03	3.18E+03	-13.080003	-0.0028421494
927	4.11E+03	4.09E+03	22.999157	0.004997479
928	3.73E+03	3.73E+03	8.7721929	0.0019061068
929	3.19E+03	3.18E+03	16.679789	0.0036243457
930	4.02E+03	4.00E+03	15.698593	0.0034111419
931	2.87E+03	2.88E+03	-9.7839885	-0.0021259595
932	3.87E+03	3.86E+03	12.456054	0.0027065717
933	4.18E+03	4.16E+03	28.928842	0.0062859382
934	3.70E+03	3.69E+03	9.819847	0.0021337512
935	3.31E+03	3.30E+03	12.93955	0.0028116304
936	3.94E+03	3.92E+03	15.232592	0.0033098847
937	3.83E+03	3.82E+03	1.3559517	0.0002946343
938	3.85E+03	3.84E+03	11.966758	0.0026002528
939	3.50E+03	3.51E+03	-11.186985	-0.0024308162
940	3.82E+03	3.81E+03	7.126296	0.0015484704
941	3.37E+03	3.38E+03	-1.4674786	-0.0003188679
942	3.28E+03	3.29E+03	-12.079077	-0.0026246585
943	4.28E+03	4.25E+03	36.902449	0.0080185206
944	3.86E+03	3.86E+03	7.6020242	0.0016518413
945	4.12E+03	4.09E+03	23.225314	0.0050466206
946	3.08E+03	3.08E+03	-4.601685	-0.0009998986
947	4.22E+03	4.20E+03	26.549806	0.0057689983
948	3.40E+03	3.41E+03	-10.459616	-0.0022727664
949	3.97E+03	3.96E+03	13.57796	0.0029503503
950	3.90E+03	3.89E+03	11.688219	0.0025397291
951	4.15E+03	4.12E+03	26.265762	0.0057072785
952	3.98E+03	3.96E+03	15.366421	0.0033389644
953	3.06E+03	3.07E+03	-11.546734	-0.0025089859
954	4.08E+03	4.06E+03	16.899002	0.0036719784
955	4.51E+03	4.46E+03	52.966716	0.0115091197
956	4.02E+03	4.02E+03	5.1738712	0.0011242287
957	3.97E+03	3.97E+03	6.0322835	0.0013107528
958	3.30E+03	3.29E+03	10.638908	0.0023117247
959	4.54E+03	4.48E+03	58.480306	0.0127071658
960	3.97E+03	3.96E+03	14.456104	0.0031411619
961	4.15E+03	4.12E+03	25.216323	0.0054792463
962	3.14E+03	3.15E+03	-15.54075	-0.0033768443
963	3.34E+03	3.34E+03	-3.2094891	-0.0006973888
964	3.92E+03	3.91E+03	9.8532707	0.0021410138
965	3.91E+03	3.90E+03	14.08422	0.0030603554
966	3.58E+03	3.58E+03	3.9895708	0.0008668925
967	3.83E+03	3.82E+03	10.691825	0.002323223
968	3.75E+03	3.76E+03	-5.8805093	-0.0012777739
969	3.88E+03	3.87E+03	7.7983778	0.0016945069
970	3.88E+03	3.86E+03	11.982792	0.0026037368
971	3.82E+03	3.81E+03	9.4705238	0.0020578469
972	3.47E+03	3.47E+03	-1.3522082	-0.0002938209
973	3.12E+03	3.11E+03	0.86863123	0.0001887446
974	3.10E+03	3.12E+03	-16.918572	-0.0036762308
975	4.19E+03	4.16E+03	29.457324	0.0064007719
976	4.34E+03	4.31E+03	33.806931	0.0073458965
977	4.07E+03	4.05E+03	20.671273	0.0044916539
978	3.83E+03	3.82E+03	3.7491614	0.000814654
979	3.09E+03	3.10E+03	-8.94144	-0.0019428825
980	3.28E+03	3.28E+03	-5.6876781	-0.0012358736
981	3.55E+03	3.56E+03	-8.7899947	-0.001909975
982	3.04E+03	3.04E+03	-3.3452515	-0.0007268886
983	4.41E+03	4.37E+03	45.027952	0.0097841084
984	3.37E+03	3.38E+03	-10.850634	-0.0023577306
985	3.95E+03	3.94E+03	15.485534	0.0033648464
986	3.78E+03	3.77E+03	10.900306	0.0023685238
987	3.49E+03	3.50E+03	-11.289842	-0.0024531659
988	4.30E+03	4.26E+03	33.535575	0.0072869337
989	4.16E+03	4.15E+03	16.088321	0.0034958258
990	3.31E+03	3.32E+03	-8.3480553	-0.0018139461
991	3.81E+03	3.81E+03	6.0985379	0.0013251492
992	4.12E+03	4.10E+03	22.8162	0.0049577243
993	3.42E+03	3.41E+03	6.5492044	0.0014230744
994	3.79E+03	3.78E+03	9.626092	0.0020916503
995	4.00E+03	3.99E+03	14.766263	0.0032085563
996	3.87E+03	3.86E+03	12.768257	0.0027744102
997	3.80E+03	3.79E+03	7.6336052	0.0016587035
998	4.56E+03	4.50E+03	60.076829	0.0130540737
999	4.12E+03	4.10E+03	23.441878	0.0050936777
1000	3.83E+03	3.82E+03	10.484674	0.0022782112
1001	4.38E+03	4.34E+03	45.464238	0.0098789088
1002	3.24E+03	3.24E+03	-0.30045644	-6.52860776995665E-05
1003	4.02E+03	4.01E+03	4.2693076	0.0009276764
1004	3.88E+03	3.87E+03	13.184231	0.0028647971
1005	4.22E+03	4.19E+03	31.535717	0.0068523852
1006	3.84E+03	3.84E+03	-1.1822622	-0.0002568934
1007	3.06E+03	3.07E+03	-12.407966	-0.0026961227
1008	3.78E+03	3.77E+03	10.787456	0.0023440026
1009	3.36E+03	3.38E+03	-11.08607	-0.0024088884
1010	3.65E+03	3.65E+03	3.4001936	0.0007388269
1011	4.02E+03	4.00E+03	18.782863	0.0040813219
1012	3.27E+03	3.28E+03	-9.7364123	-0.0021156217
1013	4.03E+03	4.01E+03	18.53663	0.004027818
1014	3.22E+03	3.22E+03	-5.0085901	-0.0010883148
1015	3.88E+03	3.87E+03	8.4317738	0.0018321373
1016	3.96E+03	3.95E+03	12.692336	0.0027579134
1017	3.44E+03	3.45E+03	-9.3484643	-0.0020313246
1018	3.91E+03	3.89E+03	14.08844	0.0030612723
1019	4.33E+03	4.29E+03	40.610779	0.0088243024
1020	3.24E+03	3.23E+03	8.5565918	0.0018592589
1021	3.29E+03	3.30E+03	-9.745388	-0.002117572
1022	3.44E+03	3.45E+03	-4.9890182	-0.0010840621
1023	4.05E+03	4.03E+03	14.294835	0.0031061198
1024	3.79E+03	3.78E+03	8.0699504	0.0017535168
1025	3.96E+03	3.94E+03	15.023744	0.0032645042
1026	3.78E+03	3.77E+03	10.39226	0.0022581306
1027	3.83E+03	3.82E+03	10.868122	0.0023615305
1028	3.21E+03	3.21E+03	4.6528192	0.0010110095
1029	3.17E+03	3.16E+03	10.640931	0.0023121643
1030	4.32E+03	4.29E+03	33.177901	0.0072092148
1031	3.63E+03	3.64E+03	-4.8202223	-0.0010473845
1032	4.07E+03	4.05E+03	21.6335	0.0047007359
1033	4.39E+03	4.34E+03	43.551924	0.0094633828
1034	3.28E+03	3.29E+03	-12.042408	-0.0026166907
1035	3.68E+03	3.67E+03	7.1158484	0.0015462003
1036	4.02E+03	4.00E+03	18.705727	0.0040645611
1037	3.67E+03	3.67E+03	8.188218	0.0017792151
1038	3.40E+03	3.40E+03	0.3103682	6.74398006602042E-05
1039	4.02E+03	4.00E+03	15.792494	0.0034315457
1040	4.44E+03	4.39E+03	50.193272	0.010906479
1041	3.98E+03	3.97E+03	7.296342	0.0015854197
1042	3.94E+03	3.93E+03	14.588361	0.0031699
1043	4.34E+03	4.31E+03	38.240858	0.008309343
1044	3.44E+03	3.45E+03	-8.787536	-0.0019094407
1045	3.34E+03	3.35E+03	-7.2107483	-0.001566821
1046	4.04E+03	4.02E+03	17.378391	0.0037761447
1047	2.92E+03	2.93E+03	-10.132089	-0.0022015982
1048	3.08E+03	3.10E+03	-17.173442	-0.0037316114
1049	3.30E+03	3.31E+03	-12.013884	-0.0026104928
1050	4.24E+03	4.20E+03	32.891239	0.0071469261
1051	3.62E+03	3.62E+03	5.9908493	0.0013017496
1052	3.28E+03	3.27E+03	8.2857637	0.0018004108
1053	3.71E+03	3.71E+03	-0.31346357	-6.81123925551522E-05
1054	3.27E+03	3.27E+03	-0.7641138	-0.000166034
1055	3.80E+03	3.79E+03	5.2950765	0.0011505654
1056	3.75E+03	3.76E+03	-10.193214	-0.00221488
1057	3.55E+03	3.55E+03	2.6170763	0.0005686636
1058	4.03E+03	4.02E+03	19.470464	0.0042307305
1059	3.68E+03	3.67E+03	7.7373375	0.0016812434
1060	4.30E+03	4.26E+03	34.82909	0.0075680011
1061	3.73E+03	3.73E+03	-3.0369352	-0.0006598946
1062	3.16E+03	3.15E+03	10.208932	0.0022182954
1063	3.72E+03	3.71E+03	9.1670259	0.0019918999
1064	3.92E+03	3.91E+03	5.3205519	0.0011561009
1065	3.46E+03	3.45E+03	11.154117	0.0024236743
1066	3.71E+03	3.72E+03	-9.2700796	-0.0020142924
1067	4.37E+03	4.33E+03	44.81283	0.0097373646
1068	3.37E+03	3.36E+03	6.6527141	0.001445566
1069	4.09E+03	4.08E+03	10.690795	0.0023229992
1070	3.40E+03	3.39E+03	12.109615	0.0026312941
1071	3.34E+03	3.33E+03	12.87254	0.0027970698
1072	3.06E+03	3.08E+03	-19.070391	-0.0041437988
1073	4.13E+03	4.10E+03	22.156987	0.0048144842
1074	4.15E+03	4.12E+03	25.77971	0.0056016644
1075	3.47E+03	3.46E+03	11.108238	0.0024137053
1076	4.11E+03	4.08E+03	22.719487	0.0049367096
1077	4.54E+03	4.48E+03	57.70611	0.012538941
1078	3.38E+03	3.37E+03	12.840459	0.002790099
1079	3.44E+03	3.45E+03	-8.374358	-0.0018196614
1080	3.42E+03	3.43E+03	-10.474382	-0.0022759749
1081	3.57E+03	3.57E+03	0.0087275357	1.89640326509873E-06
1082	4.32E+03	4.28E+03	39.10749	0.0084976532
1083	3.95E+03	3.94E+03	9.9010841	0.0021514032
1084	4.23E+03	4.20E+03	32.702862	0.0071059938
1085	3.32E+03	3.33E+03	-10.318638	-0.0022421333
1086	3.78E+03	3.77E+03	9.5292712	0.0020706121
1087	3.82E+03	3.81E+03	11.741772	0.0025513656
1088	3.52E+03	3.53E+03	-4.7200059	-0.0010256085
1089	2.89E+03	2.90E+03	-14.452694	-0.003140421
1090	3.31E+03	3.30E+03	12.464835	0.0027084798
1091	4.19E+03	4.16E+03	29.290428	0.0063645071
1092	4.47E+03	4.42E+03	50.892503	0.0110584147
1093	4.23E+03	4.20E+03	31.758891	0.0069008786
1094	2.92E+03	2.94E+03	-15.394222	-0.0033450053
1095	3.82E+03	3.81E+03	7.3059382	0.0015875048
1096	3.13E+03	3.14E+03	-9.7565278	-0.0021199926
1097	3.98E+03	3.97E+03	16.723428	0.003633828
1098	4.40E+03	4.36E+03	40.804152	0.0088663203
1099	3.86E+03	3.86E+03	7.4608515	0.0016211659
1100	3.85E+03	3.84E+03	12.316998	0.0026763563
1101	3.51E+03	3.52E+03	-3.9740289	-0.0008635154
1102	4.06E+03	4.04E+03	20.222052	0.0043940428
1103	3.15E+03	3.15E+03	7.9750127	0.0017328878
1104	3.49E+03	3.49E+03	0.34741175	0.000075489
1105	2.97E+03	2.99E+03	-19.783113	-0.0042986659
1106	3.45E+03	3.43E+03	11.622352	0.0025254169
1107	3.19E+03	3.18E+03	2.8377691	0.0006166179
1108	4.34E+03	4.30E+03	41.012595	0.0089116128
1109	3.37E+03	3.37E+03	-2.7593936	-0.0005995877
1110	4.00E+03	3.99E+03	15.417038	0.0033499629
1111	3.14E+03	3.16E+03	-15.523457	-0.0033730867
1112	3.52E+03	3.53E+03	-10.249253	-0.0022270567
1113	2.97E+03	2.98E+03	-7.0142016	-0.0015241135
1114	4.33E+03	4.29E+03	33.403983	0.0072583401
1115	4.09E+03	4.07E+03	22.372407	0.0048612927
1116	4.01E+03	4.00E+03	15.580157	0.003385407
1117	4.09E+03	4.07E+03	21.059392	0.0045759881
1118	4.04E+03	4.02E+03	18.720869	0.0040678513
1119	4.33E+03	4.29E+03	40.525566	0.0088057865
1120	4.35E+03	4.31E+03	38.673019	0.0084032472
1121	3.64E+03	3.64E+03	-2.8308858	-0.0006151222
1122	3.08E+03	3.10E+03	-18.253804	-0.0039663629
1123	4.05E+03	4.03E+03	20.240827	0.0043981224
1124	3.70E+03	3.69E+03	9.7623869	0.0021212657
1125	3.65E+03	3.65E+03	6.1718605	0.0013410815
1126	4.24E+03	4.21E+03	33.375401	0.0072521295
1127	3.12E+03	3.13E+03	-15.036597	-0.0032672971
1128	3.78E+03	3.78E+03	-2.2723062	-0.0004937486
1129	3.36E+03	3.37E+03	-11.454529	-0.0024889507
1130	3.20E+03	3.21E+03	-7.8355485	-0.0017025837
1131	3.90E+03	3.89E+03	12.663164	0.0027515746
1132	4.21E+03	4.18E+03	30.926633	0.0067200376
1133	3.80E+03	3.80E+03	-4.1168492	-0.0008945488
1134	3.48E+03	3.49E+03	-4.7368093	-0.0010292597
1135	3.99E+03	3.98E+03	14.086631	0.0030608793
1136	4.22E+03	4.20E+03	26.750713	0.0058126533
1137	3.99E+03	3.98E+03	14.107783	0.0030654754
1138	4.14E+03	4.11E+03	24.605382	0.0053464951
1139	4.46E+03	4.41E+03	52.003321	0.0112997839
1140	4.07E+03	4.05E+03	19.347218	0.0042039504
1141	3.83E+03	3.83E+03	-3.9439918	-0.0008569886
1142	3.86E+03	3.85E+03	11.603934	0.0025214149
1143	4.05E+03	4.03E+03	19.082791	0.0041464932
1144	3.83E+03	3.82E+03	11.209733	0.0024357591
1145	3.73E+03	3.73E+03	4.8418044	0.001052074
1146	3.97E+03	3.97E+03	3.4034125	0.0007395263
1147	3.73E+03	3.72E+03	10.325233	0.0022435664
1148	4.11E+03	4.09E+03	24.115237	0.0052399916
1149	3.16E+03	3.17E+03	-13.619772	-0.0029594356
1150	4.44E+03	4.39E+03	48.97753	0.0106423108
1151	3.78E+03	3.78E+03	5.8445451	0.0012699592
1152	3.67E+03	3.66E+03	6.0368708	0.0013117496
1153	3.86E+03	3.85E+03	8.6483701	0.0018792014
1154	3.38E+03	3.37E+03	9.063508	0.0019694066
1155	3.41E+03	3.42E+03	-5.9672582	-0.0012966235
1156	3.90E+03	3.89E+03	13.519458	0.0029376384
1157	4.12E+03	4.10E+03	23.517979	0.0051102137
1158	4.38E+03	4.34E+03	39.930213	0.0086764224
1159	3.55E+03	3.55E+03	6.6300449	0.0014406402
1160	3.45E+03	3.44E+03	2.9191138	0.0006342932
1161	3.78E+03	3.78E+03	5.4840621	0.00119163
1162	4.25E+03	4.22E+03	29.131628	0.0063300015
1163	4.10E+03	4.08E+03	22.652475	0.0049221486
1164	4.46E+03	4.41E+03	50.90173	0.0110604196
1165	3.58E+03	3.58E+03	-7.2882654	-0.0015836647
1166	4.25E+03	4.22E+03	25.318302	0.0055014052
1167	3.78E+03	3.77E+03	9.416517	0.0020461118
1168	3.23E+03	3.24E+03	-12.085607	-0.0026260774
1169	3.23E+03	3.22E+03	5.8373876	0.001268404
1170	3.51E+03	3.50E+03	7.1553245	0.001554778
1171	3.71E+03	3.72E+03	-10.561641	-0.0022949354
1172	3.48E+03	3.47E+03	11.060178	0.0024032623
1173	3.22E+03	3.23E+03	-13.362657	-0.0029035672
1174	3.90E+03	3.89E+03	12.847957	0.0027917282
1175	3.74E+03	3.73E+03	6.3038278	0.0013697566
1176	3.24E+03	3.25E+03	-10.495028	-0.0022804611
1177	3.32E+03	3.30E+03	13.731866	0.0029837925
1178	4.49E+03	4.44E+03	55.179454	0.0119899248
1179	4.04E+03	4.02E+03	17.339913	0.0037677838
1180	2.95E+03	2.96E+03	-12.623299	-0.0027429123
1181	4.02E+03	4.01E+03	16.732646	0.003635831
1182	3.47E+03	3.48E+03	-3.4247206	-0.0007441564
1183	3.47E+03	3.46E+03	10.858606	0.0023594628
1184	3.24E+03	3.25E+03	-6.6475558	-0.0014444451
1185	3.36E+03	3.36E+03	-0.148579	-3.22846803966788E-05
1186	4.21E+03	4.18E+03	30.542206	0.0066365056
1187	3.09E+03	3.09E+03	-5.419766	-0.0011776591
1188	3.82E+03	3.82E+03	-2.3599288	-0.0005127881
1189	4.06E+03	4.04E+03	14.955734	0.0032497264
1190	3.15E+03	3.14E+03	12.658958	0.0027506607
1191	4.24E+03	4.22E+03	26.383834	0.0057329343
1192	3.76E+03	3.75E+03	9.5820207	0.002082074
1193	3.77E+03	3.76E+03	8.4696587	0.0018403693
1194	3.56E+03	3.57E+03	-10.270177	-0.0022316033
1195	3.86E+03	3.87E+03	-3.6403137	-0.0007910025
1196	3.81E+03	3.81E+03	6.110891	0.0013278334
1197	3.17E+03	3.18E+03	-9.3632781	-0.0020345435
1198	3.97E+03	3.96E+03	15.715963	0.0034149163
1199	3.28E+03	3.28E+03	-7.5444436	-0.0016393296
1200	3.63E+03	3.62E+03	8.5622956	0.0018604983
1201	4.35E+03	4.31E+03	42.988727	0.0093410059
1202	4.40E+03	4.35E+03	43.611369	0.0094762995
1203	3.27E+03	3.26E+03	11.094612	0.0024107445
1204	4.11E+03	4.08E+03	23.624804	0.0051334256
1205	3.08E+03	3.08E+03	2.6890715	0.0005843074
1206	3.86E+03	3.85E+03	7.9192086	0.0017207621
1207	4.08E+03	4.06E+03	20.887949	0.0045387353
1208	2.97E+03	2.99E+03	-16.71061	-0.0036310428
1209	3.90E+03	3.89E+03	9.4582555	0.0020551811
1210	3.98E+03	3.96E+03	15.047282	0.0032696188
1211	3.29E+03	3.29E+03	1.5275717	0.0003319255
1212	4.13E+03	4.11E+03	24.179105	0.0052538695
1213	3.87E+03	3.86E+03	11.36284	0.0024690276
1214	3.96E+03	3.95E+03	12.520018	0.0027204705
1215	3.78E+03	3.77E+03	6.242622	0.0013564572
1216	3.79E+03	3.78E+03	9.4148588	0.0020457515
1217	4.25E+03	4.21E+03	33.830544	0.0073510274
1218	3.02E+03	3.02E+03	1.5947563	0.0003465241
1219	2.91E+03	2.92E+03	-7.9615961	-0.0017299725
1220	3.74E+03	3.74E+03	-8.2203354	-0.0017861939
1221	3.84E+03	3.83E+03	8.6323815	0.0018757272
1222	3.58E+03	3.59E+03	-11.845981	-0.0025740092
1223	3.90E+03	3.89E+03	12.636279	0.0027457328
1224	3.94E+03	3.92E+03	14.864994	0.0032300095
1225	4.36E+03	4.32E+03	41.476121	0.0090123322
1226	4.28E+03	4.25E+03	36.776128	0.0079910724
1227	3.89E+03	3.89E+03	-0.79180359	-0.0001720507
1228	3.60E+03	3.59E+03	8.687648	0.0018877361
1229	3.78E+03	3.77E+03	5.8275277	0.0012662615
1230	3.69E+03	3.70E+03	-9.0592382	-0.0019684788
1231	3.59E+03	3.58E+03	10.03859	0.0021812818
1232	4.13E+03	4.11E+03	24.071352	0.0052304559
1233	3.86E+03	3.85E+03	5.2681432	0.001144713
1234	3.86E+03	3.86E+03	8.8684073	0.0019270132
1235	3.16E+03	3.16E+03	-2.1599531	-0.0004693355
1236	3.51E+03	3.52E+03	-10.998893	-0.0023899457
1237	4.19E+03	4.17E+03	29.457886	0.006400894
1238	3.56E+03	3.55E+03	9.2663001	0.0020134712
1239	3.02E+03	3.01E+03	5.0754993	0.0011028535
1240	3.40E+03	3.38E+03	12.290595	0.0026706192
1241	3.45E+03	3.46E+03	-11.206829	-0.0024351281
1242	3.59E+03	3.60E+03	-11.081143	-0.0024078178
1243	4.03E+03	4.01E+03	18.333496	0.0039836791
1244	4.07E+03	4.05E+03	19.591684	0.0042570704
1245	4.12E+03	4.10E+03	23.388699	0.0050821225
1246	3.22E+03	3.23E+03	-6.196529	-0.0013464417
1247	4.41E+03	4.36E+03	47.141459	0.0102433516
1248	3.16E+03	3.15E+03	10.73792	0.002333239
1249	4.47E+03	4.41E+03	53.020479	0.0115208019
1250	3.73E+03	3.74E+03	-9.5562562	-0.0020764757
1251	3.34E+03	3.34E+03	3.8513681	0.0008368625
1252	4.34E+03	4.30E+03	41.947238	0.0091147011
1253	4.02E+03	4.00E+03	16.956678	0.0036845108
1254	4.51E+03	4.45E+03	54.444419	0.0118302093
1255	3.79E+03	3.78E+03	6.3652933	0.0013831124
1256	4.35E+03	4.31E+03	42.270406	0.0091849221
1257	4.09E+03	4.07E+03	21.380365	0.0046457322
1258	3.70E+03	3.70E+03	-1.0987366	-0.0002387441
1259	3.08E+03	3.08E+03	7.1058082	0.0015440186
1260	4.23E+03	4.20E+03	32.353484	0.0070300775
1261	3.75E+03	3.74E+03	6.0270189	0.0013096089
1262	3.80E+03	3.80E+03	3.8146743	0.0008288893
1263	4.05E+03	4.03E+03	18.232143	0.0039616562
1264	4.18E+03	4.16E+03	28.208077	0.0061293235
1265	3.03E+03	3.05E+03	-16.489302	-0.0035829548
1266	3.56E+03	3.56E+03	-4.3847638	-0.0009527638
1267	3.09E+03	3.10E+03	-11.007162	-0.0023917425
1268	3.86E+03	3.85E+03	7.0550469	0.0015329887
1269	3.55E+03	3.54E+03	9.6825436	0.0021039166
1270	3.95E+03	3.94E+03	14.335977	0.0031150596
1271	3.46E+03	3.45E+03	9.8598421	0.0021424417
1272	4.42E+03	4.38E+03	49.302362	0.0107128935
1273	3.92E+03	3.91E+03	14.478992	0.0031461352
1274	3.84E+03	3.83E+03	10.330207	0.0022446472
1275	4.17E+03	4.14E+03	27.57824	0.0059924664
1276	3.53E+03	3.52E+03	10.516123	0.0022850448
1277	3.26E+03	3.27E+03	-7.1936302	-0.0015631015
1278	4.38E+03	4.33E+03	43.642438	0.0094830505
1279	3.86E+03	3.85E+03	10.682907	0.0023212852
1280	4.29E+03	4.25E+03	36.798429	0.0079959181
1281	3.99E+03	3.98E+03	17.542499	0.0038118036
1282	3.95E+03	3.93E+03	14.90247	0.0032381526
1283	4.27E+03	4.23E+03	35.836781	0.007786962
1284	4.04E+03	4.03E+03	14.85985	0.0032288918
1285	3.72E+03	3.73E+03	-8.7914577	-0.0019102929
1286	4.56E+03	4.50E+03	60.725316	0.0131949833
1287	3.39E+03	3.40E+03	-4.1379971	-0.000899144
1288	3.53E+03	3.54E+03	-0.99575039	-0.0002163663
1289	4.30E+03	4.27E+03	37.731762	0.0081987217
1290	4.01E+03	4.00E+03	17.487427	0.0037998371
1291	3.30E+03	3.30E+03	2.1223626	0.0004611674
1292	4.02E+03	4.00E+03	17.979342	0.0039067251
1293	4.16E+03	4.14E+03	16.404656	0.0035645621
1294	4.45E+03	4.39E+03	51.020166	0.0110861545
1295	3.68E+03	3.67E+03	9.9234344	0.0021562597
1296	3.64E+03	3.63E+03	9.8929133	0.0021496278
1297	3.68E+03	3.67E+03	7.5665493	0.0016441329
1298	4.28E+03	4.25E+03	36.489158	0.0079287167
1299	3.71E+03	3.71E+03	-3.4966438	-0.0007597845
1300	3.34E+03	3.33E+03	8.9595525	0.0019468181
1301	3.83E+03	3.82E+03	11.827613	0.002570018
1302	3.81E+03	3.80E+03	6.4921874	0.0014106852
1303	3.17E+03	3.18E+03	-12.837672	-0.0027894934
1304	3.68E+03	3.68E+03	2.7593741	0.0005995835
1305	3.06E+03	3.06E+03	-3.1658758	-0.0006879121
1306	3.61E+03	3.61E+03	-1.3012126	-0.00028274
1307	3.48E+03	3.47E+03	10.301047	0.002238311
1308	3.34E+03	3.35E+03	-8.8350812	-0.0019197718
1309	3.26E+03	3.26E+03	-0.96975776	-0.0002107183
1310	3.92E+03	3.92E+03	-1.9327246	-0.0004199611
1311	3.48E+03	3.47E+03	3.1857009	0.0006922199
1312	3.50E+03	3.52E+03	-11.362435	-0.0024689396
1313	3.58E+03	3.57E+03	8.7635767	0.0019042346
1314	2.98E+03	3.00E+03	-16.589148	-0.0036046503
1315	4.18E+03	4.15E+03	28.962902	0.0062933391
1316	3.44E+03	3.45E+03	-9.0802664	-0.001973048
1317	3.52E+03	3.51E+03	10.555838	0.0022936745
1318	4.29E+03	4.26E+03	30.910923	0.0067166239
1319	3.79E+03	3.78E+03	10.948099	0.0023789087
1320	3.42E+03	3.42E+03	4.3445133	0.0009440178
1321	4.20E+03	4.17E+03	29.594995	0.0064306864
1322	4.37E+03	4.32E+03	44.003539	0.009561514
1323	3.04E+03	3.03E+03	7.0231931	0.0015260672
1324	3.03E+03	3.05E+03	-17.833224	-0.0038749752
1325	3.53E+03	3.52E+03	10.542138	0.0022906976
1326	3.10E+03	3.11E+03	-12.749316	-0.0027702945
1327	3.39E+03	3.40E+03	-6.7716858	-0.0014714173
1328	3.33E+03	3.33E+03	-3.0366377	-0.00065983
1329	3.43E+03	3.44E+03	-2.6674896	-0.0005796179
1330	3.30E+03	3.30E+03	4.104877	0.0008919473
1331	3.82E+03	3.81E+03	11.280309	0.0024510945
1332	3.70E+03	3.70E+03	3.9116536	0.0008499619
1333	4.05E+03	4.03E+03	20.554765	0.0044663379
1334	4.49E+03	4.43E+03	54.35476	0.0118107273
1335	4.28E+03	4.25E+03	32.386815	0.00703732
1336	3.13E+03	3.15E+03	-11.607502	-0.0025221902
1337	4.27E+03	4.24E+03	36.011684	0.0078249666
1338	3.66E+03	3.66E+03	2.1945457	0.0004768521
1339	4.35E+03	4.31E+03	38.279552	0.0083177508
1340	3.82E+03	3.81E+03	5.8424275	0.0012694991
1341	3.59E+03	3.58E+03	2.3789258	0.000516916
1342	4.11E+03	4.08E+03	22.161765	0.0048155224
1343	4.01E+03	3.99E+03	16.110135	0.0035005658
1344	3.73E+03	3.73E+03	7.6072197	0.0016529702
1345	3.37E+03	3.36E+03	10.658303	0.002315939
1346	3.91E+03	3.90E+03	14.274525	0.0031017067
1347	4.47E+03	4.41E+03	52.961467	0.0115079792
1348	3.40E+03	3.38E+03	12.128131	0.0026353175
1349	3.27E+03	3.26E+03	10.282257	0.0022342281
1350	3.16E+03	3.14E+03	24.929848	0.0054169982
1351	4.50E+03	4.44E+03	52.936754	0.0115026093
1352	3.83E+03	3.82E+03	11.277397	0.0024504618
1353	4.25E+03	4.21E+03	32.77	0.0071205822
1354	4.33E+03	4.30E+03	33.158802	0.0072050648
1355	3.87E+03	3.86E+03	12.995329	0.0028237506
1356	3.50E+03	3.51E+03	-10.584687	-0.002299943
1357	4.40E+03	4.35E+03	43.735544	0.0095032815
1358	4.11E+03	4.09E+03	23.684045	0.0051462981
1359	4.21E+03	4.19E+03	20.553719	0.0044661106
1360	3.94E+03	3.92E+03	15.006618	0.0032607829
1361	4.42E+03	4.38E+03	46.891155	0.0101889631
1362	3.99E+03	3.97E+03	15.527308	0.0033739235
1363	3.95E+03	3.94E+03	14.578332	0.0031677208
1364	3.63E+03	3.63E+03	8.1393857	0.0017686044
1365	4.28E+03	4.24E+03	36.283448	0.0078840181
1366	3.95E+03	3.93E+03	15.519405	0.0033722062
1367	3.64E+03	3.64E+03	2.0473916	0.000444877
1368	3.50E+03	3.51E+03	-10.476766	-0.0022764929
1369	3.37E+03	3.36E+03	11.93671	0.0025937237
1370	3.24E+03	3.23E+03	13.526819	0.0029392379
1371	4.00E+03	3.99E+03	14.757613	0.0032066767
1372	4.06E+03	4.04E+03	19.139132	0.0041587355
1373	4.45E+03	4.40E+03	51.353716	0.0111586315
1374	4.39E+03	4.34E+03	45.741674	0.0099391928
1375	4.22E+03	4.19E+03	31.797229	0.0069092091
1376	3.27E+03	3.28E+03	-3.396304	-0.0007379817
1377	3.24E+03	3.24E+03	-3.6849248	-0.0008006961
1378	4.10E+03	4.08E+03	20.383718	0.0044291712
1379	4.07E+03	4.05E+03	21.173465	0.004600775
1380	3.19E+03	3.21E+03	-14.172831	-0.0030796096
1381	3.52E+03	3.52E+03	-6.8966821	-0.0014985777
1382	2.87E+03	2.88E+03	-9.7082992	-0.002109513
1383	3.35E+03	3.34E+03	4.1020609	0.0008913354
1384	3.49E+03	3.49E+03	-2.7049773	-0.0005877636
1385	4.47E+03	4.42E+03	51.366525	0.0111614148
1386	3.69E+03	3.69E+03	1.1247165	0.0002443893
1387	3.23E+03	3.22E+03	9.66953	0.0021010889
1388	4.03E+03	4.01E+03	18.568816	0.0040348117
1389	4.01E+03	3.99E+03	16.426979	0.0035694127
1390	3.07E+03	3.07E+03	-4.9212544	-0.0010693377
1391	3.16E+03	3.15E+03	7.5304445	0.0016362877
1392	3.40E+03	3.39E+03	12.320103	0.002677031
1393	3.58E+03	3.57E+03	9.6358499	0.0020937705
1394	3.84E+03	3.84E+03	-1.30435	-0.0002834218
1395	3.61E+03	3.60E+03	9.9586008	0.002163901
1396	3.62E+03	3.61E+03	9.9369814	0.0021592033
1397	3.67E+03	3.67E+03	8.8967131	0.0019331638
1398	3.77E+03	3.76E+03	10.839132	0.0023552313
1399	3.76E+03	3.75E+03	10.444323	0.0022694434
1400	3.91E+03	3.90E+03	11.045644	0.0024001042
1401	3.29E+03	3.27E+03	13.852048	0.0030099068
1402	4.06E+03	4.05E+03	9.289669	0.002018549
1403	4.04E+03	4.03E+03	13.468118	0.0029264828
1404	3.23E+03	3.22E+03	8.2055971	0.0017829914
1405	4.08E+03	4.07E+03	8.9608499	0.0019471
1406	3.32E+03	3.31E+03	3.3361599	0.0007249131
1407	3.66E+03	3.65E+03	8.5033204	0.0018476836
1408	3.19E+03	3.20E+03	-14.309978	-0.0031094103
1409	4.05E+03	4.03E+03	18.82814	0.0040911601
1410	3.41E+03	3.42E+03	-5.6264815	-0.0012225763
1411	3.23E+03	3.22E+03	12.455228	0.0027063923
1412	3.64E+03	3.63E+03	5.7364002	0.0012464604
1413	3.48E+03	3.48E+03	3.1468483	0.0006837776
1414	4.32E+03	4.29E+03	33.294333	0.0072345143
1415	3.65E+03	3.66E+03	-4.353958	-0.0009460701
1416	3.09E+03	3.10E+03	-0.80959906	-0.0001759175
1417	4.35E+03	4.31E+03	39.047828	0.0084846893
1418	3.46E+03	3.46E+03	-1.3052902	-0.0002836261
1419	3.70E+03	3.69E+03	10.074593	0.0021891049
1420	3.11E+03	3.12E+03	-16.936304	-0.0036800837
1421	4.17E+03	4.15E+03	17.269703	0.0037525279
1422	3.54E+03	3.53E+03	9.4894659	0.0020619628
1423	3.63E+03	3.64E+03	-4.7931622	-0.0010415046
1424	3.67E+03	3.68E+03	-3.7096729	-0.0008060736
1425	4.51E+03	4.45E+03	54.90182	0.0119295978
1426	3.72E+03	3.71E+03	9.4333913	0.0020497784
1427	2.99E+03	3.01E+03	-21.68409	-0.0047117285
1428	4.27E+03	4.24E+03	29.879913	0.0064925961
1429	3.79E+03	3.79E+03	-0.46022666	-0.0001000025
1430	3.09E+03	3.11E+03	-17.558317	-0.0038152407
1431	4.12E+03	4.10E+03	19.611149	0.0042612999
1432	3.51E+03	3.50E+03	10.51053	0.0022838295
1433	3.67E+03	3.66E+03	7.1622188	0.0015562761
1434	3.96E+03	3.95E+03	15.772029	0.0034270988
1435	3.89E+03	3.89E+03	2.2038984	0.0004788843
1436	3.11E+03	3.12E+03	-15.975925	-0.0034714033
1437	3.87E+03	3.86E+03	10.295391	0.002237082
1438	4.01E+03	3.99E+03	17.603781	0.0038251196
1439	3.57E+03	3.56E+03	9.5135115	0.0020671877
1440	3.12E+03	3.14E+03	-15.918181	-0.0034588561
1441	4.14E+03	4.12E+03	24.759452	0.0053799729
1442	4.33E+03	4.29E+03	40.604857	0.0088230156
1443	4.42E+03	4.38E+03	43.438411	0.0094387176
1444	3.72E+03	3.71E+03	8.5534238	0.0018585705
1445	4.39E+03	4.35E+03	45.258561	0.0098342173
1446	3.89E+03	3.88E+03	8.4921226	0.0018452504
1447	3.81E+03	3.80E+03	9.92626	0.0021568737
1448	3.73E+03	3.72E+03	10.322019	0.002242868
1449	3.19E+03	3.21E+03	-14.051404	-0.0030532248
1450	3.40E+03	3.39E+03	12.274952	0.0026672201
1451	3.39E+03	3.39E+03	0.46961455	0.0001020424
1452	4.04E+03	4.02E+03	17.553973	0.0038142968
1453	3.99E+03	3.98E+03	17.06277	0.0037075635
1454	4.14E+03	4.12E+03	25.458003	0.0055317608
1455	3.19E+03	3.19E+03	2.0579507	0.0004471714
1456	4.08E+03	4.06E+03	20.182675	0.0043854866
1457	3.70E+03	3.69E+03	4.9770773	0.0010814674
1458	3.77E+03	3.76E+03	9.3622332	0.0020343165
1459	4.12E+03	4.10E+03	24.542558	0.0053328441
1460	4.06E+03	4.04E+03	20.692186	0.0044961981
1461	3.06E+03	3.07E+03	-17.61308	-0.0038271402
1462	3.59E+03	3.58E+03	9.095254	0.0019763046
1463	4.16E+03	4.14E+03	26.379193	0.0057319259
1464	2.95E+03	2.96E+03	-17.774786	-0.0038622772
1465	3.10E+03	3.11E+03	-16.884125	-0.0036687458
1466	3.23E+03	3.25E+03	-12.161852	-0.0026426447
1467	3.70E+03	3.70E+03	7.6024653	0.0016519371
1468	3.18E+03	3.19E+03	-11.068927	-0.0024051634
1469	3.89E+03	3.89E+03	-4.031162	-0.0008759298
1470	3.76E+03	3.76E+03	-6.0966445	-0.0013247378
1471	3.84E+03	3.83E+03	9.4812849	0.0020601852
1472	3.37E+03	3.36E+03	13.075486	0.0028411679
1473	3.55E+03	3.54E+03	4.0113887	0.0008716333
1474	4.03E+03	4.01E+03	19.279796	0.0041893003
1475	3.78E+03	3.77E+03	10.514364	0.0022846626
1476	3.53E+03	3.54E+03	-8.5250352	-0.001852402
1477	3.79E+03	3.80E+03	-5.5468849	-0.0012052807
1478	3.38E+03	3.38E+03	-3.6353475	-0.0007899234
1479	3.49E+03	3.50E+03	-2.6996657	-0.0005866094
1480	4.33E+03	4.29E+03	39.583362	0.0086010553
1481	3.56E+03	3.55E+03	10.183013	0.0022126634
1482	3.70E+03	3.70E+03	5.495489	0.0011941129
1483	4.01E+03	4.00E+03	8.2961725	0.0018026725
1484	4.09E+03	4.07E+03	20.627827	0.0044822135
1485	3.69E+03	3.69E+03	-4.5467239	-0.0009879561
1486	3.80E+03	3.81E+03	-8.6626991	-0.0018823149
1487	4.12E+03	4.10E+03	24.533623	0.0053309026
1488	4.40E+03	4.36E+03	44.945	0.0097660838
1489	3.05E+03	3.07E+03	-18.892138	-0.0041050662
1490	4.14E+03	4.12E+03	25.798338	0.0056057121
1491	4.02E+03	4.00E+03	17.260504	0.003750529
1492	3.64E+03	3.63E+03	8.3630326	0.0018172005
1493	3.91E+03	3.91E+03	-2.9424341	-0.0006393605
1494	3.81E+03	3.80E+03	10.917182	0.0023721908
1495	3.33E+03	3.32E+03	13.739585	0.0029854698
1496	3.81E+03	3.80E+03	5.6568882	0.0012291833
1497	3.21E+03	3.22E+03	-12.049649	-0.0026182641
1498	3.79E+03	3.78E+03	6.7570793	0.0014682435
1499	3.79E+03	3.79E+03	5.4671055	0.0011879455
1500	3.94E+03	3.93E+03	15.28726	0.0033217635
1501	3.08E+03	3.09E+03	-13.799603	-0.002998511
1502	3.09E+03	3.11E+03	-16.946115	-0.0036822156
1503	3.94E+03	3.94E+03	-0.95277606	-0.0002070284
1504	3.39E+03	3.39E+03	-1.1614007	-0.0002523604
1505	3.77E+03	3.77E+03	-4.1172377	-0.0008946332
1506	3.79E+03	3.79E+03	5.3704322	0.0011669394
1507	3.21E+03	3.22E+03	-11.866452	-0.0025784573
1508	3.81E+03	3.82E+03	-8.7090262	-0.0018923813
1509	3.49E+03	3.48E+03	10.476572	0.0022764508
1510	3.44E+03	3.43E+03	7.3733707	0.0016021572
1511	4.31E+03	4.27E+03	39.142035	0.0085051595
1512	3.75E+03	3.74E+03	9.4949715	0.0020631591
1513	3.28E+03	3.28E+03	-0.50484144	-0.0001096968
1514	3.65E+03	3.66E+03	-8.2674018	-0.0017964209
1515	4.28E+03	4.25E+03	36.174466	0.0078603374
1516	3.74E+03	3.73E+03	8.1875629	0.0017790728
1517	3.77E+03	3.76E+03	7.6338472	0.0016587561
1518	4.14E+03	4.13E+03	16.744163	0.0036383335
1519	3.45E+03	3.45E+03	0.86663231	0.0001883102
1520	3.99E+03	3.98E+03	14.648097	0.00318288
1521	2.89E+03	2.90E+03	-13.307623	-0.0028916089
1522	3.46E+03	3.45E+03	10.864804	0.0023608096
1523	3.63E+03	3.62E+03	6.2006227	0.0013473312
1524	4.21E+03	4.18E+03	30.51276	0.0066301072
1525	3.92E+03	3.92E+03	0.601249	0.0001306452
1526	3.86E+03	3.87E+03	-1.5422729	-0.00033512
1527	3.70E+03	3.69E+03	5.2811424	0.0011475376
1528	4.12E+03	4.09E+03	24.478313	0.0053188843
1529	3.43E+03	3.42E+03	11.795649	0.0025630726
1530	3.52E+03	3.51E+03	10.209365	0.0022183894
1531	3.69E+03	3.69E+03	5.6756472	0.0012332595
1532	3.90E+03	3.88E+03	11.25524	0.0024456473
1533	3.69E+03	3.69E+03	6.0206381	0.0013082224
1534	4.00E+03	3.99E+03	16.645209	0.0036168318
1535	3.01E+03	3.03E+03	-14.300928	-0.0031074438
1536	3.32E+03	3.33E+03	-8.6251939	-0.0018741655
1537	3.22E+03	3.22E+03	3.3601833	0.0007301331
1538	3.43E+03	3.44E+03	-10.760924	-0.0023382375
1539	4.24E+03	4.21E+03	33.226838	0.0072198483
1540	3.60E+03	3.60E+03	7.110097	0.0015449506
1541	3.36E+03	3.37E+03	-8.5235684	-0.0018520833
1542	3.99E+03	3.97E+03	13.72555	0.0029824201
1543	4.03E+03	4.02E+03	9.3930383	0.0020410101
1544	4.37E+03	4.33E+03	41.624518	0.0090445774
1545	3.54E+03	3.54E+03	3.5170518	0.000764219
1546	3.23E+03	3.22E+03	12.069452	0.0026225671
1547	4.21E+03	4.19E+03	26.585688	0.0057767951
1548	3.97E+03	3.97E+03	8.1779516	0.0017769843
1549	3.56E+03	3.56E+03	-2.7268081	-0.0005925072
1550	3.09E+03	3.10E+03	-17.936495	-0.0038974149
1551	3.45E+03	3.46E+03	-7.430699	-0.0016146141
1552	4.16E+03	4.14E+03	27.435762	0.0059615074
1553	3.96E+03	3.95E+03	8.7205325	0.0018948815
1554	3.49E+03	3.48E+03	10.941283	0.0023774277
1555	3.19E+03	3.20E+03	-8.995612	-0.0019546535
1556	3.74E+03	3.73E+03	7.6979484	0.0016726846
1557	3.39E+03	3.40E+03	-6.8324416	-0.0014846189
1558	3.87E+03	3.86E+03	13.004614	0.0028257682
1559	3.46E+03	3.47E+03	-11.201419	-0.0024339525
1560	3.80E+03	3.79E+03	9.823781	0.002134606
1561	3.58E+03	3.58E+03	3.4364732	0.0007467101
1562	3.44E+03	3.45E+03	-7.6254239	-0.0016569258
1563	3.05E+03	3.04E+03	3.181976	0.0006914105
1564	3.20E+03	3.20E+03	0.94226997	0.0002047455
1565	4.12E+03	4.10E+03	23.613068	0.0051308755
1566	3.78E+03	3.78E+03	6.0278344	0.0013097861
1567	2.95E+03	2.97E+03	-19.288005	-0.004191084
1568	4.13E+03	4.10E+03	24.750358	0.0053779969
1569	3.37E+03	3.36E+03	4.7658601	0.0010355721
1570	4.07E+03	4.05E+03	19.632712	0.0042659853
1571	3.94E+03	3.93E+03	11.45431	0.0024889031
1572	3.42E+03	3.41E+03	11.801188	0.0025642761
1573	3.64E+03	3.65E+03	-4.3424761	-0.0009435752
1574	3.36E+03	3.37E+03	-10.608811	-0.0023051849
1575	3.67E+03	3.67E+03	4.752236	0.0010326117
1576	3.64E+03	3.65E+03	-6.0394782	-0.0013123162
1577	4.32E+03	4.28E+03	38.453474	0.0083555423
1578	3.62E+03	3.63E+03	-8.5996239	-0.0018686094
1579	3.96E+03	3.95E+03	12.604502	0.002738828
1580	3.17E+03	3.16E+03	10.80569	0.0023479647
1581	3.46E+03	3.45E+03	10.56298	0.0022952263
1582	3.72E+03	3.72E+03	-4.7499326	-0.0010321112
1583	3.76E+03	3.75E+03	10.019276	0.0021770851
1584	3.86E+03	3.86E+03	3.9743462	0.0008635843
1585	3.10E+03	3.12E+03	-17.046799	-0.0037040932
1586	3.45E+03	3.44E+03	11.392471	0.0024754662
1587	4.02E+03	4.01E+03	10.43218	0.0022668048
1588	3.10E+03	3.11E+03	-11.953825	-0.0025974426
1589	3.32E+03	3.32E+03	2.6608165	0.0005781679
1590	3.95E+03	3.93E+03	13.376821	0.0029066449
1591	4.06E+03	4.05E+03	18.545542	0.0040297545
1592	4.11E+03	4.08E+03	23.489594	0.0051040459
1593	2.91E+03	2.92E+03	-9.3309593	-0.002027521
1594	2.89E+03	2.90E+03	-10.82974	-0.0023531905
1595	3.60E+03	3.59E+03	8.536367	0.0018548643
1596	3.25E+03	3.24E+03	7.9000192	0.0017165925
1597	3.98E+03	3.97E+03	14.946038	0.0032476195
1598	4.28E+03	4.25E+03	35.954644	0.0078125724
1599	4.11E+03	4.09E+03	24.100897	0.0052368757
1600	4.10E+03	4.08E+03	21.7363	0.0047230732
1601	3.83E+03	3.82E+03	11.109055	0.0024138828
1602	3.57E+03	3.56E+03	7.5107492	0.0016320081
1603	3.78E+03	3.78E+03	8.0638672	0.001752195
1604	4.31E+03	4.27E+03	38.571301	0.0083811449
1605	3.45E+03	3.46E+03	-11.060314	-0.0024032919
1606	3.81E+03	3.80E+03	8.201139	0.0017820227
1607	3.20E+03	3.19E+03	8.2748808	0.001798046
1608	3.50E+03	3.51E+03	-11.343075	-0.0024647329
1609	3.94E+03	3.93E+03	13.028736	0.0028310096
1610	3.99E+03	3.98E+03	9.0015749	0.0019559491
1611	3.00E+03	3.02E+03	-20.935453	-0.0045490575
1612	4.09E+03	4.07E+03	21.151178	0.0045959323
1613	4.38E+03	4.33E+03	43.839053	0.0095257729
1614	4.47E+03	4.42E+03	49.129907	0.0106754208
1615	3.62E+03	3.61E+03	9.5994082	0.0020858521
1616	4.04E+03	4.03E+03	7.0256684	0.0015266051
1617	3.00E+03	3.01E+03	-13.933747	-0.0030276591
1618	4.16E+03	4.14E+03	27.060487	0.005879964
1619	4.13E+03	4.11E+03	25.208649	0.0054775788
1620	4.04E+03	4.02E+03	14.514215	0.0031537888
1621	3.40E+03	3.38E+03	12.531001	0.0027228569
1622	3.94E+03	3.93E+03	5.5351097	0.0012027221
1623	3.83E+03	3.82E+03	11.210319	0.0024358864
1624	3.54E+03	3.53E+03	10.250483	0.002227324
1625	3.36E+03	3.37E+03	-11.43587	-0.0024848963
1626	4.00E+03	3.98E+03	17.736955	0.0038540569
1627	3.70E+03	3.70E+03	4.7898492	0.0010407847
1628	3.82E+03	3.81E+03	6.8797102	0.0014948899
1629	3.70E+03	3.71E+03	-10.402651	-0.0022603885
1630	4.10E+03	4.08E+03	23.24894	0.0050517543
1631	3.71E+03	3.72E+03	-11.654561	-0.0025324156
1632	3.38E+03	3.37E+03	8.1255028	0.0017655877
1633	3.42E+03	3.41E+03	5.0905481	0.0011061235
1634	4.16E+03	4.13E+03	27.100265	0.0058886074
1635	3.62E+03	3.62E+03	-2.110667	-0.0004586261
1636	3.77E+03	3.78E+03	-7.4078612	-0.0016096516
1637	3.88E+03	3.87E+03	12.03151	0.0026143227
1638	2.95E+03	2.95E+03	-8.7211964	-0.0018950258
1639	3.19E+03	3.19E+03	0.76954088	0.0001672133
1640	3.64E+03	3.63E+03	8.7395724	0.0018990187
1641	3.19E+03	3.18E+03	12.211277	0.0026533842
1642	4.16E+03	4.14E+03	27.207103	0.0059118222
1643	4.16E+03	4.14E+03	20.12246	0.0043724025
1644	4.18E+03	4.15E+03	28.382263	0.0061671723
1645	3.49E+03	3.50E+03	-10.720987	-0.0023295596
1646	3.81E+03	3.81E+03	4.1779199	0.0009078188
1647	4.32E+03	4.29E+03	31.0267	0.0067417811
1648	3.11E+03	3.11E+03	-2.7138781	-0.0005896976
1649	3.58E+03	3.57E+03	10.092277	0.0021929474
1650	3.99E+03	3.99E+03	2.2014482	0.0004783519
1651	4.21E+03	4.18E+03	25.831385	0.0056128929
1652	4.51E+03	4.45E+03	54.798568	0.0119071622
1653	3.43E+03	3.44E+03	-9.913246	-0.0021540459
1654	3.08E+03	3.10E+03	-14.445048	-0.0031387596
1655	3.92E+03	3.90E+03	14.341596	0.0031162805
1656	3.43E+03	3.43E+03	-0.18641174	-4.05053436090483E-05
1657	3.78E+03	3.77E+03	10.840968	0.0023556303
1658	3.80E+03	3.79E+03	8.3530131	0.0018150234
1659	3.95E+03	3.95E+03	-0.085087579	-1.84886511131597E-05
1660	3.78E+03	3.77E+03	8.1198392	0.0017643571
1661	3.97E+03	3.96E+03	14.087091	0.0030609792
1662	4.31E+03	4.27E+03	38.576094	0.0083821864
1663	3.92E+03	3.90E+03	13.034443	0.0028322497
1664	3.28E+03	3.26E+03	12.523139	0.0027211486
1665	3.30E+03	3.29E+03	13.43732	0.0029197907
1666	3.42E+03	3.43E+03	-9.7761452	-0.0021242553
1667	4.08E+03	4.06E+03	15.784708	0.0034298538
1668	4.18E+03	4.15E+03	28.366618	0.0061637728
1669	3.28E+03	3.29E+03	-11.395888	-0.0024762086
1670	3.87E+03	3.87E+03	-4.6668163	-0.0010140509
1671	4.10E+03	4.08E+03	18.949881	0.0041176132
1672	4.23E+03	4.20E+03	31.20656	0.0067808628
1673	3.54E+03	3.53E+03	8.1472811	0.0017703199
1674	3.05E+03	3.07E+03	-13.896765	-0.0030196233
1675	3.87E+03	3.87E+03	0.74141898	0.0001611027
1676	3.91E+03	3.90E+03	11.048511	0.0024007272
1677	4.17E+03	4.14E+03	26.710173	0.0058038444
1678	4.05E+03	4.03E+03	18.540221	0.0040285983
1679	3.11E+03	3.12E+03	-14.146498	-0.0030738877
1680	4.16E+03	4.13E+03	27.062069	0.0058803078
1681	4.13E+03	4.11E+03	24.755996	0.005379222
1682	4.30E+03	4.27E+03	33.294051	0.007234453
1683	3.47E+03	3.48E+03	-10.177206	-0.0022114016
1684	3.71E+03	3.72E+03	-8.2440102	-0.0017913382
1685	3.76E+03	3.75E+03	9.5797126	0.0020815725
1686	4.56E+03	4.50E+03	60.451681	0.0131355252
1687	3.68E+03	3.67E+03	9.325828	0.002026406
1688	3.88E+03	3.87E+03	8.5009022	0.0018471581
1689	4.29E+03	4.25E+03	36.838852	0.0080047016
1690	3.80E+03	3.79E+03	5.7323662	0.0012455839
1691	4.19E+03	4.16E+03	28.441856	0.0061801212
1692	3.40E+03	3.41E+03	-5.5549813	-0.00120704
1693	3.20E+03	3.20E+03	2.6751465	0.0005812817
1694	3.32E+03	3.33E+03	-8.1727797	-0.0017758605
1695	4.01E+03	4.00E+03	18.334668	0.0039839338
1696	4.25E+03	4.22E+03	32.750276	0.0071162963
1697	4.21E+03	4.19E+03	19.666329	0.0042732899
1698	3.55E+03	3.54E+03	5.6817982	0.001234596
1699	3.75E+03	3.75E+03	7.2942053	0.0015849554
1700	3.14E+03	3.16E+03	-15.618319	-0.0033936992
1701	3.99E+03	3.98E+03	14.556891	0.0031630619
1702	3.32E+03	3.33E+03	-9.3881035	-0.0020399378
1703	4.21E+03	4.18E+03	30.608528	0.0066509166
1704	3.46E+03	3.45E+03	11.217058	0.0024373507
1705	3.32E+03	3.33E+03	-11.251127	-0.0024447536
1706	3.57E+03	3.57E+03	0.95562726	0.0002076479
1707	4.28E+03	4.24E+03	36.59966	0.0079527277
1708	4.06E+03	4.04E+03	20.562927	0.0044681114
1709	3.48E+03	3.49E+03	-11.246259	-0.0024436958
1710	3.46E+03	3.47E+03	-11.017835	-0.0023940616
1711	4.43E+03	4.38E+03	48.204824	0.0104744098
1712	4.13E+03	4.11E+03	25.274454	0.0054918775
1713	4.14E+03	4.11E+03	25.56935	0.0055559554
1714	3.30E+03	3.30E+03	4.2336091	0.0009199195
1715	3.40E+03	3.41E+03	-7.3179724	-0.0015901197
1716	4.06E+03	4.04E+03	19.347468	0.0042040047
1717	3.37E+03	3.37E+03	-4.32873	-0.0009405883
1718	3.56E+03	3.55E+03	8.6975783	0.0018898938
1719	4.22E+03	4.20E+03	24.937844	0.0054187356
1720	3.11E+03	3.10E+03	9.0108637	0.0019579675
1721	3.73E+03	3.73E+03	-0.705119	-0.0001532151
1722	4.37E+03	4.33E+03	39.873766	0.0086641571
1723	4.09E+03	4.07E+03	21.411211	0.0046524348
1724	3.20E+03	3.20E+03	2.6751809	0.0005812891
1725	3.83E+03	3.82E+03	7.641031	0.001660317
1726	3.80E+03	3.79E+03	11.279203	0.0024508542
1727	3.35E+03	3.35E+03	-4.1567299	-0.0009032144
1728	4.10E+03	4.08E+03	22.583761	0.0049072177
1729	3.52E+03	3.52E+03	1.9696087	0.0004279756
1730	3.96E+03	3.95E+03	16.108086	0.0035001205
1731	3.38E+03	3.37E+03	2.4575425	0.0005339986
1732	3.65E+03	3.64E+03	9.8615173	0.0021428057
1733	3.78E+03	3.78E+03	4.9539432	0.0010764406
1734	3.75E+03	3.74E+03	8.3679344	0.0018182656
1735	3.52E+03	3.52E+03	-6.4996398	-0.0014123045
1736	3.78E+03	3.77E+03	8.3759332	0.0018200037
1737	3.54E+03	3.54E+03	5.1001719	0.0011082146
1738	3.39E+03	3.39E+03	-3.1365891	-0.0006815484
1739	3.83E+03	3.82E+03	10.19725	0.002215757
1740	4.05E+03	4.03E+03	17.848847	0.0038783699
1741	4.33E+03	4.29E+03	39.536759	0.0085909289
1742	3.29E+03	3.30E+03	-8.1698282	-0.0017752192
1743	3.78E+03	3.77E+03	7.2419534	0.0015736016
1744	4.19E+03	4.17E+03	22.505467	0.0048902053
1745	3.80E+03	3.79E+03	10.579984	0.0022989211
1746	3.82E+03	3.82E+03	3.2600818	0.0007083821
1747	3.79E+03	3.80E+03	-3.8090032	-0.000827657
1748	4.20E+03	4.17E+03	30.256873	0.0065745056
1749	3.61E+03	3.63E+03	-11.922345	-0.0025906023
1750	3.60E+03	3.61E+03	-5.5285023	-0.0012012864
1751	3.86E+03	3.85E+03	12.436654	0.0027023563
1752	4.02E+03	4.00E+03	17.441012	0.0037897516
1753	3.67E+03	3.66E+03	9.3258078	0.0020264016
1754	4.35E+03	4.31E+03	41.685307	0.0090577862
1755	4.03E+03	4.01E+03	16.39427	0.0035623054
1756	4.10E+03	4.08E+03	23.172273	0.0050350953
1757	3.85E+03	3.84E+03	9.2518241	0.0020103257
1758	3.35E+03	3.36E+03	-10.644851	-0.0023130161
1759	3.23E+03	3.24E+03	-13.217709	-0.0028720715
1760	4.12E+03	4.10E+03	24.225188	0.0052638829
1761	3.74E+03	3.74E+03	-5.6434889	-0.0012262718
1762	4.13E+03	4.11E+03	24.156772	0.0052490168
1763	4.03E+03	4.02E+03	13.918117	0.0030242629
1764	3.21E+03	3.22E+03	-7.0320737	-0.0015279969
1765	3.26E+03	3.25E+03	8.1956963	0.0017808401
1766	3.43E+03	3.43E+03	-8.7771673	-0.0019071877
1767	3.63E+03	3.62E+03	8.6061275	0.0018700225
1768	4.08E+03	4.06E+03	20.637141	0.0044842374
1769	3.03E+03	3.03E+03	0.89068374	0.0001935364
1770	4.39E+03	4.34E+03	45.669518	0.009923514
1771	4.03E+03	4.01E+03	16.738848	0.0036371786
1772	3.49E+03	3.50E+03	-1.5059897	-0.000327236
1773	2.91E+03	2.91E+03	-4.3799674	-0.0009517216
1774	3.68E+03	3.67E+03	9.7213263	0.0021123437
1775	3.63E+03	3.63E+03	6.6025083	0.0014346568
1776	4.29E+03	4.26E+03	30.214327	0.0065652608
1777	3.69E+03	3.69E+03	-4.8075114	-0.0010446225
1778	3.26E+03	3.26E+03	-3.1958648	-0.0006944284
1779	4.41E+03	4.36E+03	46.386246	0.0100792516
1780	3.92E+03	3.91E+03	10.794245	0.0023454778
1781	3.56E+03	3.55E+03	8.1682427	0.0017748747
1782	3.94E+03	3.93E+03	12.929137	0.0028093678
1783	3.68E+03	3.67E+03	8.6823379	0.0018865823
1784	3.95E+03	3.94E+03	8.9267766	0.0019396963
1785	3.72E+03	3.71E+03	9.500683	0.0020644002
1786	3.55E+03	3.56E+03	-9.4469929	-0.0020527339
1787	3.11E+03	3.10E+03	3.4186831	0.0007428445
1788	3.73E+03	3.73E+03	8.3109964	0.0018058936
1789	3.78E+03	3.77E+03	9.8755527	0.0021458555
1790	3.32E+03	3.31E+03	6.4641698	0.0014045973
1791	4.17E+03	4.14E+03	28.014501	0.0060872614
1792	3.07E+03	3.06E+03	3.8536447	0.0008373571
1793	4.34E+03	4.30E+03	41.470231	0.0090110524
1794	3.80E+03	3.80E+03	-3.4323708	-0.0007458187
1795	3.57E+03	3.57E+03	-1.3050381	-0.0002835713
1796	4.28E+03	4.25E+03	32.612614	0.0070863838
1797	3.41E+03	3.41E+03	4.4783703	0.0009731036
1798	3.88E+03	3.87E+03	10.98735	0.0023874375
1799	3.37E+03	3.37E+03	1.6128784	0.0003504618
1800	3.08E+03	3.09E+03	-13.377889	-0.002906877
1801	4.02E+03	4.01E+03	17.116069	0.0037191448
1802	3.20E+03	3.21E+03	-8.0411399	-0.0017472566
1803	3.86E+03	3.85E+03	11.867778	0.0025787454
1804	4.01E+03	4.00E+03	17.287751	0.0037564495
1805	3.15E+03	3.13E+03	17.202369	0.0037378969
1806	3.32E+03	3.33E+03	-7.0276965	-0.0015270458
1807	3.12E+03	3.13E+03	-6.6760536	-0.0014506374
1808	3.95E+03	3.93E+03	13.664271	0.0029691048
1809	3.88E+03	3.87E+03	11.526582	0.0025046071
1810	3.69E+03	3.69E+03	-0.90793989	-0.000197286
1811	4.24E+03	4.22E+03	22.901143	0.0049761816
1812	3.08E+03	3.08E+03	-3.6513237	-0.0007933949
1813	3.85E+03	3.84E+03	6.6671328	0.001448699
1814	3.63E+03	3.62E+03	9.007765	0.0019572942
1815	3.25E+03	3.26E+03	-12.634478	-0.0027453414
1816	3.02E+03	3.01E+03	3.6910309	0.0008020228
1817	3.07E+03	3.07E+03	1.4179146	0.0003080982
1818	3.96E+03	3.94E+03	15.745794	0.0034213982
1819	3.49E+03	3.50E+03	-10.996697	-0.0023894686
1820	3.61E+03	3.60E+03	9.4032538	0.0020432298
1821	4.33E+03	4.29E+03	38.121774	0.0082834673
1822	3.63E+03	3.63E+03	-0.74617337	-0.0001621358
1823	3.61E+03	3.62E+03	-8.9097307	-0.0019359924
1824	4.34E+03	4.30E+03	39.206537	0.0085191751
1825	3.46E+03	3.47E+03	-9.2170127	-0.0020027616
1826	3.98E+03	3.96E+03	16.770134	0.0036439767
1827	3.91E+03	3.90E+03	13.589161	0.0029527842
1828	3.65E+03	3.64E+03	7.8049533	0.0016959356
1829	3.62E+03	3.62E+03	-2.5378753	-0.0005514541
1830	3.34E+03	3.35E+03	-10.986495	-0.0023872518
1831	3.22E+03	3.23E+03	-6.4138317	-0.0013936593
1832	4.01E+03	3.99E+03	15.861507	0.0034465415
1833	3.54E+03	3.53E+03	9.6817213	0.0021037379
1834	3.46E+03	3.46E+03	-4.8403902	-0.0010517667
1835	4.22E+03	4.19E+03	30.827324	0.0066984588
1836	3.94E+03	3.93E+03	14.948809	0.0032482216
1837	3.30E+03	3.31E+03	-5.9389695	-0.0012904767
1838	3.35E+03	3.37E+03	-11.465174	-0.0024912638
1839	3.77E+03	3.76E+03	7.5030415	0.0016303333
1840	3.96E+03	3.94E+03	15.854637	0.0034450487
1841	3.83E+03	3.82E+03	10.605815	0.0023045339
1842	3.37E+03	3.38E+03	-6.4985191	-0.001412061
1843	4.02E+03	4.00E+03	16.780766	0.0036462869
1844	3.81E+03	3.80E+03	10.757923	0.0023375854
1845	4.38E+03	4.34E+03	45.507963	0.0098884098
1846	4.19E+03	4.17E+03	22.167733	0.0048168192
1847	3.38E+03	3.38E+03	4.0966384	0.0008901572
1848	3.11E+03	3.13E+03	-16.344724	-0.0035515395
1849	2.93E+03	2.93E+03	-5.8442202	-0.0012698886
1850	4.13E+03	4.10E+03	24.53887	0.0053320427
1851	3.35E+03	3.34E+03	6.0450096	0.0013135181
1852	3.28E+03	3.29E+03	-7.8436794	-0.0017043504
1853	3.18E+03	3.19E+03	-11.295521	-0.0024543999
1854	4.15E+03	4.12E+03	26.549891	0.0057690168
1855	4.10E+03	4.08E+03	22.704917	0.0049335437
1856	3.42E+03	3.43E+03	-2.4066495	-0.0005229401
1857	4.29E+03	4.26E+03	32.453232	0.0070517517
1858	3.27E+03	3.26E+03	13.99327	0.0030405929
1859	3.69E+03	3.69E+03	-3.9382493	-0.0008557409
1860	3.72E+03	3.73E+03	-7.9210651	-0.0017211655
1861	3.12E+03	3.14E+03	-13.618743	-0.002959212
1862	3.27E+03	3.27E+03	-8.1792753	-0.0017772719
1863	4.00E+03	4.00E+03	2.2975288	0.0004992293
1864	3.60E+03	3.59E+03	7.0247516	0.0015264059
1865	3.61E+03	3.60E+03	9.1278922	0.0019833966
1866	3.98E+03	3.97E+03	16.383744	0.0035600182
1867	3.94E+03	3.93E+03	15.172927	0.0032969201
1868	4.16E+03	4.14E+03	19.201216	0.0041722257
1869	3.57E+03	3.56E+03	4.79888	0.001042747
1870	4.29E+03	4.26E+03	32.078094	0.0069702381
1871	4.15E+03	4.12E+03	24.354082	0.0052918902
1872	4.05E+03	4.04E+03	14.671613	0.0031879898
1873	4.48E+03	4.43E+03	50.438923	0.0109598564
1874	4.04E+03	4.02E+03	17.219417	0.0037416013
1875	4.44E+03	4.39E+03	46.943103	0.0102002509
1876	3.55E+03	3.55E+03	3.0769434	0.000668588
1877	3.92E+03	3.90E+03	14.162152	0.0030772892
1878	4.32E+03	4.28E+03	40.043679	0.0087010774
1879	4.03E+03	4.01E+03	19.359915	0.0042067093
1880	4.13E+03	4.11E+03	23.856071	0.0051836776
1881	3.62E+03	3.61E+03	9.4885563	0.0020617652
1882	3.55E+03	3.55E+03	-4.4185268	-0.0009601002
1883	4.15E+03	4.12E+03	24.247617	0.0052687565
1884	4.39E+03	4.34E+03	46.258854	0.0100515707
1885	3.50E+03	3.51E+03	-10.681352	-0.0023209473
1886	3.55E+03	3.54E+03	10.170622	0.002209971
1887	3.45E+03	3.46E+03	-9.8757238	-0.0021458927
1888	3.59E+03	3.60E+03	-11.015487	-0.0023935514
1889	3.43E+03	3.42E+03	11.909437	0.0025877975
1890	3.53E+03	3.52E+03	6.7190302	0.0014599758
1891	4.03E+03	4.01E+03	16.408929	0.0035654906
1892	3.78E+03	3.77E+03	7.2908308	0.0015842221
1893	3.88E+03	3.87E+03	11.047401	0.002400486
1894	3.88E+03	3.87E+03	8.9395001	0.0019424609
1895	4.37E+03	4.33E+03	40.110594	0.0087156173
1896	4.05E+03	4.03E+03	19.122485	0.0041551183
1897	3.06E+03	3.06E+03	4.8794997	0.0010602648
1898	3.90E+03	3.89E+03	13.922918	0.0030253061
1899	4.00E+03	3.98E+03	16.523854	0.0035904626
1900	3.30E+03	3.29E+03	13.016813	0.0028284189
1901	3.43E+03	3.43E+03	3.7464468	0.0008140642
1902	3.53E+03	3.52E+03	9.8946084	0.0021499961
1903	3.41E+03	3.40E+03	12.298599	0.0026723584
1904	3.85E+03	3.85E+03	7.4432142	0.0016173335
1905	3.48E+03	3.47E+03	10.700115	0.0023250244
1906	3.31E+03	3.30E+03	9.8887839	0.0021487305
1907	3.26E+03	3.26E+03	-6.5682612	-0.0014272152
1908	3.32E+03	3.31E+03	10.317873	0.0022419671
1909	3.49E+03	3.48E+03	9.1505049	0.0019883101
1910	3.28E+03	3.27E+03	11.360781	0.0024685802
1911	3.03E+03	3.05E+03	-19.327865	-0.0041997452
1912	3.63E+03	3.62E+03	9.7874073	0.0021267024
1913	4.51E+03	4.45E+03	53.291106	0.0115796063
1914	3.83E+03	3.82E+03	10.140799	0.0022034908
1915	3.38E+03	3.39E+03	-11.166242	-0.0024263089
1916	3.42E+03	3.42E+03	2.7723191	0.0006023963
1917	4.10E+03	4.08E+03	23.059274	0.0050105418
1918	4.16E+03	4.13E+03	26.098171	0.0056708627
1919	4.03E+03	4.01E+03	17.769373	0.003861101
1920	3.97E+03	3.96E+03	12.650659	0.0027488574
1921	3.33E+03	3.33E+03	-1.9151697	-0.0004161466
1922	3.93E+03	3.92E+03	10.3818	0.0022558578
1923	3.67E+03	3.68E+03	-11.706399	-0.0025436795
1924	3.54E+03	3.53E+03	10.243051	0.0022257091
1925	3.60E+03	3.62E+03	-12.107955	-0.0026309334
1926	3.69E+03	3.69E+03	-0.70006799	-0.0001521175
1927	3.28E+03	3.29E+03	-3.8337368	-0.0008330314
1928	3.13E+03	3.13E+03	3.9874576	0.0008664333
1929	3.68E+03	3.68E+03	6.2745005	0.0013633841
1930	3.62E+03	3.63E+03	-8.8256506	-0.0019177226
1931	3.17E+03	3.16E+03	8.0217763	0.001743049
1932	3.86E+03	3.85E+03	12.696275	0.0027587693
1933	4.00E+03	3.98E+03	17.217851	0.003741261
1934	4.03E+03	4.01E+03	18.965085	0.0041209169
1935	3.61E+03	3.60E+03	9.1051851	0.0019784626
1936	3.54E+03	3.54E+03	4.3747501	0.000950588
1937	3.61E+03	3.60E+03	9.9671355	0.0021657555
1938	3.35E+03	3.33E+03	11.69489	0.0025411787
1939	4.20E+03	4.18E+03	24.602857	0.0053459464
1940	4.29E+03	4.26E+03	37.84388	0.0082230838
1941	3.58E+03	3.59E+03	-3.9280235	-0.0008535189
1942	3.56E+03	3.55E+03	9.7120085	0.002110319
1943	3.82E+03	3.83E+03	-4.6824921	-0.0010174571
1944	3.49E+03	3.48E+03	6.6992737	0.0014556829
1945	3.72E+03	3.72E+03	3.8693413	0.0008407679
1946	4.34E+03	4.30E+03	41.474539	0.0090119885
1947	4.24E+03	4.20E+03	32.712487	0.0071080852
1948	3.14E+03	3.13E+03	4.4999968	0.0009778028
1949	4.09E+03	4.07E+03	15.868821	0.0034481307
1950	3.85E+03	3.84E+03	7.3963426	0.0016071488
1951	4.03E+03	4.02E+03	18.389537	0.0039958562
1952	3.33E+03	3.34E+03	-11.160754	-0.0024251164
1953	4.26E+03	4.23E+03	28.033676	0.0060914279
1954	3.04E+03	3.04E+03	1.7810074	0.0003869945
1955	3.64E+03	3.63E+03	6.6363683	0.0014420142
1956	4.26E+03	4.22E+03	34.755904	0.0075520986
1957	3.56E+03	3.57E+03	-11.268481	-0.0024485244
1958	3.19E+03	3.18E+03	9.7138379	0.0021107165
1959	3.13E+03	3.14E+03	-16.100884	-0.0034985556
1960	4.35E+03	4.31E+03	40.278335	0.0087520657
1961	3.03E+03	3.04E+03	-16.924846	-0.003677594
1962	3.80E+03	3.80E+03	-7.3117515	-0.001588768
1963	3.47E+03	3.48E+03	-10.619995	-0.0023076151
1964	3.77E+03	3.76E+03	10.383118	0.0022561442
1965	3.56E+03	3.55E+03	9.0984334	0.0019769955
1966	4.39E+03	4.34E+03	44.184418	0.0096008172
1967	4.05E+03	4.04E+03	12.728235	0.0027657139
1968	3.48E+03	3.49E+03	-9.2479723	-0.0020094888
1969	4.07E+03	4.05E+03	19.695204	0.0042795642
1970	3.85E+03	3.84E+03	11.178314	0.002428932
1971	3.60E+03	3.59E+03	9.2400998	0.0020077781
1972	4.29E+03	4.26E+03	36.690707	0.0079725113
1973	3.44E+03	3.44E+03	5.6942572	0.0012373032
1974	4.47E+03	4.42E+03	49.79468	0.0108198691
1975	4.00E+03	4.00E+03	8.6647496	0.0018827605
1976	3.23E+03	3.25E+03	-13.095494	-0.0028455154
1977	3.77E+03	3.76E+03	9.550108	0.0020751397
1978	3.71E+03	3.72E+03	-8.6259151	-0.0018743222
1979	3.74E+03	3.73E+03	10.314021	0.0022411301
1980	4.27E+03	4.23E+03	35.457254	0.0077044947
1981	3.60E+03	3.59E+03	6.1571661	0.0013378885
1982	2.92E+03	2.92E+03	-8.2868829	-0.001800654
1983	4.26E+03	4.23E+03	30.850268	0.0067034442
1984	3.48E+03	3.47E+03	7.7707939	0.0016885132
1985	3.78E+03	3.78E+03	8.0862966	0.0017570686
1986	3.85E+03	3.84E+03	9.3031742	0.0020214836
1987	4.43E+03	4.39E+03	46.378285	0.0100775218
1988	4.33E+03	4.30E+03	33.198119	0.007213608
1989	3.86E+03	3.86E+03	-6.2577829	-0.0013597515
1990	3.90E+03	3.89E+03	9.8065796	0.0021308683
1991	4.02E+03	4.01E+03	14.634016	0.0031798204
1992	3.89E+03	3.88E+03	9.513048	0.002067087
1993	4.00E+03	3.98E+03	17.440107	0.0037895549
1994	4.01E+03	4.00E+03	18.261607	0.0039680584
1995	3.45E+03	3.46E+03	-10.316245	-0.0022416134
1996	3.77E+03	3.77E+03	7.5424652	0.0016388997
1997	3.88E+03	3.87E+03	10.46418	0.0022737581
1998	3.18E+03	3.18E+03	1.3708674	0.0002978753
1999	4.18E+03	4.15E+03	28.725133	0.0062416744
2000	3.33E+03	3.34E+03	-7.4516802	-0.0016191731

